Approximating the Frequency Response of Contractive Systems

We consider contractive systems whose trajectories evolve on a compact and convex state-space. It is well-known that if the time-varying vector field of the system is periodic then the system admits a unique globally asymptotically stable periodic solution. Obtaining explicit information on this periodic solution and its dependence on various parameters is important both theoretically and in numerous applications. We develop an approach for approximating such a periodic trajectory using the periodic trajectory of a simpler system (e.g. an LTI system). Our approximation includes an error bound that is based on the input-to-state stability property of contractive systems. We show that in some cases this error bound can be computed explicitly. We also use the bound to derive a new theoretical result, namely, that a contractive system with an additive periodic input behaves like a low pass filter. We demonstrate our results using several examples from systems biology.

==> Figures/ex1_bound.txt <==
0.0000000000	0.0000000000
0.0200668896	0.0000626002
0.0401337793	0.0002452932
0.0602006689	0.0005403082
0.0802675585	0.0009398547
0.1003344482	0.0014361131
0.1204013378	0.0020212434
0.1404682274	0.0026873932
0.1605351171	0.0034267139
0.1806020067	0.0042313710
0.2006688963	0.0050935515
0.2207357860	0.0060054925
0.2408026756	0.0069594739
0.2608695652	0.0079478600
0.2809364548	0.0089630950
0.3010033445	0.0099977308
0.3210702341	0.0110444497
0.3411371237	0.0120960658
0.3612040134	0.0131455491
0.3812709030	0.0141860467
0.4013377926	0.0152108984
0.4214046823	0.0162136536
0.4414715719	0.0171880889
0.4615384615	0.0181282242
0.4816053512	0.0190283381
0.5016722408	0.0198829847
0.5217391304	0.0206870058
0.5418060201	0.0214355520
0.5618729097	0.0221240916
0.5819397993	0.0227484132
0.6020066890	0.0233046552
0.6220735786	0.0237893103
0.6421404682	0.0241992175
0.6622073579	0.0245315955
0.6822742475	0.0247840446
0.7023411371	0.0249545314
0.7224080268	0.0250414133
0.7424749164	0.0250434362
0.7625418060	0.0249597363
0.7826086957	0.0247898470
0.8026755853	0.0245336808
0.8227424749	0.0241915435
0.8428093645	0.0237641234
0.8628762542	0.0232524826
0.8829431438	0.0226580627
0.9030100334	0.0219826603
0.9230769231	0.0212284322
0.9431438127	0.0203978802
0.9632107023	0.0194938309
0.9832775920	0.0185194412
1.0033444816	0.0174817257
1.0234113712	0.0165436427
1.0434782609	0.0157840054
1.0635451505	0.0151915751
1.0836120401	0.0147552705
1.1036789298	0.0144641735
1.1237458194	0.0143075365
1.1438127090	0.0142747751
1.1638795987	0.0143554552
1.1839464883	0.0145393158
1.2040133779	0.0148162648
1.2240802676	0.0151763900
1.2441471572	0.0156099617
1.2642140468	0.0161074470
1.2842809365	0.0166595032
1.3043478261	0.0172570196
1.3244147157	0.0178910891
1.3444816054	0.0185530617
1.3645484950	0.0192345144
1.3846153846	0.0199273038
1.4046822742	0.0206235436
1.4247491639	0.0213156401
1.4448160535	0.0219963014
1.4648829431	0.0226585469
1.4849498328	0.0232957103
1.5050167224	0.0239014707
1.5250836120	0.0244698445
1.5451505017	0.0249952120
1.5652173913	0.0254723205
1.5852842809	0.0258962888
1.6053511706	0.0262626252
1.6254180602	0.0265672305
1.6454849498	0.0268064022
1.6655518395	0.0269768450
1.6856187291	0.0270756859
1.7056856187	0.0271004480
1.7257525084	0.0270490762
1.7458193980	0.0269199317
1.7658862876	0.0267117916
1.7859531773	0.0264238518
1.8060200669	0.0260557153
1.8260869565	0.0256073997
1.8461538462	0.0250793207
1.8662207358	0.0244722928
1.8862876254	0.0237875189
1.9063545151	0.0230265782
1.9264214047	0.0221914268
1.9464882943	0.0212843788
1.9665551839	0.0203080852
1.9866220736	0.0192655265
2.0066889632	0.0181741167
2.0267558528	0.0172162224
2.0468227425	0.0164378309
2.0668896321	0.0158275582
2.0869565217	0.0153741863
2.1070234114	0.0150666726
2.1270903010	0.0148941607
2.1471571906	0.0148459475
2.1672240803	0.0149115036
2.1872909699	0.0150804755
2.2073578595	0.0153426889
2.2274247492	0.0156881536
2.2474916388	0.0161070767
2.2675585284	0.0165898545
2.2876254181	0.0171271010
2.3076923077	0.0177096510
2.3277591973	0.0183285581
2.3478260870	0.0189751370
2.3678929766	0.0196409467
2.3879598662	0.0203178140
2.4080267559	0.0209978442
2.4280936455	0.0216734337
2.4481605351	0.0223372860
2.4682274247	0.0229824148
2.4882943144	0.0236021718
2.5083612040	0.0241902356
2.5284280936	0.0247406466
2.5484949833	0.0252478011
2.5685618729	0.0257064644
2.5886287625	0.0261117904
2.6086956522	0.0264593280
2.6287625418	0.0267450031
2.6488294314	0.0269651554
2.6688963211	0.0271165280
2.6889632107	0.0271962798
2.7090301003	0.0272019844
2.7290969900	0.0271316310
2.7491638796	0.0269836316
2.7692307692	0.0267568098
2.7892976589	0.0264504110
2.8093645485	0.0260640889
2.8294314381	0.0255979080
2.8494983278	0.0250523401
2.8695652174	0.0244282494
2.8896321070	0.0237268865
2.9096989967	0.0229498773
2.9297658863	0.0220992238
2.9498327759	0.0211772816
2.9698996656	0.0201867477
2.9899665552	0.0191306512
3.0100334448	0.0180440009
3.0301003344	0.0171143357
3.0501672241	0.0163624135
3.0702341137	0.0157768608
3.0903010033	0.0153464824
3.1103678930	0.0150602722
3.1304347826	0.0149073794
3.1505016722	0.0148771245
3.1705685619	0.0149590034
3.1906354515	0.0151426843
3.2107023411	0.0154180195
3.2307692308	0.0157750433
3.2508361204	0.0162039892
3.2709030100	0.0166952890
3.2909698997	0.0172395771
3.3110367893	0.0178277285
3.3311036789	0.0184508403
3.3511705686	0.0191002582
3.3712374582	0.0197675793
3.3913043478	0.0204446750
3.4113712375	0.0211236945
3.4314381271	0.0217970807
3.4515050167	0.0224575895
3.4715719064	0.0230982835
3.4916387960	0.0237125650
3.5117056856	0.0242941747
3.5317725753	0.0248372000
3.5518394649	0.0253360959
3.5719063545	0.0257857050
3.5919732441	0.0261812496
3.6120401338	0.0265183203
3.6321070234	0.0267929109
3.6521739130	0.0270014285
3.6722408027	0.0271406896
3.6923076923	0.0272079173
3.7123745819	0.0272007543
3.7324414716	0.0271172584
3.7525083612	0.0269559083
3.7725752508	0.0267155979
3.7926421405	0.0263956398
3.8127090301	0.0259957560
3.8327759197	0.0255160790
3.8528428094	0.0249571411
3.8729096990	0.0243198710
3.8929765886	0.0236055873
3.9130434783	0.0228159817
3.9331103679	0.0219531103
3.9531772575	0.0210193841
3.9732441472	0.0200175589
3.9933110368	0.0189507135
4.0133779264	0.0178783047
4.0334448161	0.0169789396
4.0535117057	0.0162554158
4.0735785953	0.0156963904
4.0936454849	0.0152906980
4.1137123746	0.0150273616
4.1337792642	0.0148955552
4.1538461538	0.0148846295
4.1739130435	0.0149841085
4.1939799331	0.0151836895
4.2140468227	0.0154732561
4.2341137124	0.0158428726
4.2541806020	0.0162828080
4.2742474916	0.0167835237
4.2943143813	0.0173356950
4.3143812709	0.0179302319
4.3344481605	0.0185582739
4.3545150502	0.0192112048
4.3745819398	0.0198806695
4.3946488294	0.0205585811
4.4147157191	0.0212371408
4.4347826087	0.0219088385
4.4548494983	0.0225664838
4.4749163880	0.0232031918
4.4949832776	0.0238124233
4.5150501672	0.0243879744
4.5351170569	0.0249239926
4.5551839465	0.0254149960
4.5752508361	0.0258558932
4.5953177258	0.0262419649
4.6153846154	0.0265688680
4.6354515050	0.0268326649
4.6555183946	0.0270298312
4.6755852843	0.0271572506
4.6956521739	0.0272122156
4.7157190635	0.0271924384
4.7357859532	0.0270960463
4.7558528428	0.0269215879
4.7759197324	0.0266680262
4.7959866221	0.0263347431
4.8160535117	0.0259215286
4.8361204013	0.0254285830
4.8561872910	0.0248565042
4.8762541806	0.0242062870
4.8963210702	0.0234793131
4.9163879599	0.0226773356
4.9364548495	0.0218024698
4.9565217391	0.0208571859
4.9765886288	0.0198442945
4.9966555184	0.0187669271
5.0167224080	0.0177158110
5.0367892977	0.0168465427
5.0568561873	0.0161512127
5.0769230769	0.0156185079
5.0969899666	0.0152372944
5.1170568562	0.0149966227
5.1371237458	0.0148856936
5.1571906355	0.0148938875
5.1772575251	0.0150107571
5.1973244147	0.0152260295
5.2173913043	0.0155296195
5.2374581940	0.0159116226
5.2575250836	0.0163623425
5.2775919732	0.0168722718
5.2976588629	0.0174321274
5.3177257525	0.0180328542
5.3377926421	0.0186656344
5.3578595318	0.0193218909
5.3779264214	0.0199933162
5.3979933110	0.0206718669
5.4180602007	0.0213497953
5.4381270903	0.0220196397
5.4581939799	0.0226742632
5.4782608696	0.0233068349
5.4983277592	0.0239108732
5.5183946488	0.0244802308
5.5384615385	0.0250091156
5.5585284281	0.0254921095
5.5785953177	0.0259241864
5.5986622074	0.0263006864
5.6187290970	0.0266173329
5.6387959866	0.0268702575
5.6588628763	0.0270560040
5.6789297659	0.0271715235
5.6989966555	0.0272141784
5.7190635452	0.0271817499
5.7391304348	0.0270724356
5.7591973244	0.0268848533
5.7792642140	0.0266180359
5.7993311037	0.0262714339
5.8193979933	0.0258449055
5.8394648829	0.0253387183
5.8595317726	0.0247535362
5.8795986622	0.0240904197
5.8996655518	0.0233508130
5.9197324415	0.0225365306
5.9397993311	0.0216497469
5.9598662207	0.0206929908
5.9799331104	0.0196691271
6.0000000000	0.0185813410

==> Figures/ex1_exact_diff.txt <==
0.0000000000	0.0000000000
0.0200668896	0.0000621768
0.0401337793	0.0002418350
0.0602006689	0.0005285100
0.0802675585	0.0009117784
0.1003344482	0.0013812395
0.1204013378	0.0019266121
0.1404682274	0.0025377970
0.1605351171	0.0032049405
0.1806020067	0.0039184920
0.2006688963	0.0046692499
0.2207357860	0.0054484007
0.2408026756	0.0062475603
0.2608695652	0.0070587915
0.2809364548	0.0078746595
0.3010033445	0.0086881907
0.3210702341	0.0094929140
0.3411371237	0.0102828485
0.3612040134	0.0110525112
0.3812709030	0.0117968943
0.4013377926	0.0125114596
0.4214046823	0.0131921133
0.4414715719	0.0138351896
0.4615384615	0.0144374285
0.4816053512	0.0149959533
0.5016722408	0.0155082362
0.5217391304	0.0159720683
0.5418060201	0.0163855623
0.5618729097	0.0167470982
0.5819397993	0.0170553145
0.6020066890	0.0173090800
0.6220735786	0.0175074710
0.6421404682	0.0176497539
0.6622073579	0.0177353633
0.6822742475	0.0177638930
0.7023411371	0.0177350767
0.7224080268	0.0176487771
0.7424749164	0.0175049755
0.7625418060	0.0173037637
0.7826086957	0.0170453389
0.8026755853	0.0167299986
0.8227424749	0.0163581391
0.8428093645	0.0159302551
0.8628762542	0.0154469402
0.8829431438	0.0149088898
0.9030100334	0.0143169064
0.9230769231	0.0136719045
0.9431438127	0.0129749189
0.9632107023	0.0122271110
0.9832775920	0.0114297799
1.0033444816	0.0105843721
1.0234113712	0.0096924905
1.0434782609	0.0087559095
1.0635451505	0.0077765821
1.0836120401	0.0067566553
1.1036789298	0.0056984807
1.1237458194	0.0046046231
1.1438127090	0.0034778761
1.1638795987	0.0023212660
1.1839464883	0.0011380636
1.2040133779	0.0015858572
1.2240802676	0.0026575001
1.2441471572	0.0037376331
1.2642140468	0.0048223744
1.2842809365	0.0059076262
1.3043478261	0.0069890801
1.3244147157	0.0080622380
1.3444816054	0.0091224166
1.3645484950	0.0101647714
1.3846153846	0.0112569314
1.4046822742	0.0124456334
1.4247491639	0.0136029981
1.4448160535	0.0147230597
1.4648829431	0.0157998132
1.4849498328	0.0168272633
1.5050167224	0.0177994728
1.5250836120	0.0187106144
1.5451505017	0.0195550268
1.5652173913	0.0203272778
1.5852842809	0.0210222113
1.6053511706	0.0216350178
1.6254180602	0.0221612928
1.6454849498	0.0225970758
1.6655518395	0.0229389314
1.6856187291	0.0231839758
1.7056856187	0.0233299251
1.7257525084	0.0233751519
1.7458193980	0.0233186835
1.7658862876	0.0231602519
1.7859531773	0.0229003035
1.8060200669	0.0225399842
1.8260869565	0.0220811643
1.8461538462	0.0215264043
1.8662207358	0.0208789354
1.8862876254	0.0201426350
1.9063545151	0.0193219775
1.9264214047	0.0184219876
1.9464882943	0.0174481889
1.9665551839	0.0164065458
1.9866220736	0.0153033776
2.0066889632	0.0141453008
2.0267558528	0.0129391886
2.0468227425	0.0116920620
2.0668896321	0.0104110356
2.0869565217	0.0091032376
2.1070234114	0.0077757430
2.1270903010	0.0064355453
2.1471571906	0.0050894604
2.1672240803	0.0037441010
2.1872909699	0.0024058257
2.2073578595	0.0010806934
2.2274247492	0.0020804903
2.2474916388	0.0031736491
2.2675585284	0.0042333974
2.2876254181	0.0052560192
2.3076923077	0.0062381703
2.3277591973	0.0071768766
2.3478260870	0.0080695164
2.3678929766	0.0089138126
2.3879598662	0.0097078172
2.4080267559	0.0104498874
2.4280936455	0.0112484239
2.4481605351	0.0120730721
2.4682274247	0.0128383095
2.4882943144	0.0135428667
2.5083612040	0.0141857157
2.5284280936	0.0147660452
2.5484949833	0.0152832405
2.5685618729	0.0157368656
2.5886287625	0.0161266396
2.6086956522	0.0164524259
2.6287625418	0.0167142107
2.6488294314	0.0169120924
2.6688963211	0.0170462668
2.6889632107	0.0171170181
2.7090301003	0.0171247098
2.7290969900	0.0170697771
2.7491638796	0.0169527230
2.7692307692	0.0167741140
2.7892976589	0.0165345786
2.8093645485	0.0162348080
2.8294314381	0.0158755569
2.8494983278	0.0154576477
2.8695652174	0.0149819744
2.8896321070	0.0144495085
2.9096989967	0.0138613076
2.9297658863	0.0132185216
2.9498327759	0.0125224046
2.9698996656	0.0117743236
2.9899665552	0.0109757702
3.0100334448	0.0101283737
3.0301003344	0.0092339107
3.0501672241	0.0082943211
3.0702341137	0.0073117182
3.0903010033	0.0062884030
3.1103678930	0.0052268766
3.1304347826	0.0041298500
3.1505016722	0.0030002579
3.1705685619	0.0018412609
3.1906354515	0.0008898063
3.2107023411	0.0019531469
3.2307692308	0.0030274991
3.2508361204	0.0041091259
3.2709030100	0.0051940575
3.2909698997	0.0062781259
3.3110367893	0.0073569543
3.3311036789	0.0084259549
3.3511705686	0.0094803983
3.3712374582	0.0105153878
3.3913043478	0.0116965988
3.4113712375	0.0128728315
3.4314381271	0.0140159332
3.4515050167	0.0151199049
3.4715719064	0.0161787263
3.4916387960	0.0171864034
3.5117056856	0.0181370234
3.5317725753	0.0190247879
3.5518394649	0.0198440874
3.5719063545	0.0205895818
3.5919732441	0.0212562197
3.6120401338	0.0218393066
3.6321070234	0.0223345716
3.6521739130	0.0227382213
3.6722408027	0.0230469878
3.6923076923	0.0232581833
3.7123745819	0.0233697313
3.7324414716	0.0233802149
3.7525083612	0.0232888870
3.7725752508	0.0230957232
3.7926421405	0.0228013886
3.8127090301	0.0224072793
3.8327759197	0.0219154882
3.8528428094	0.0213287995
3.8729096990	0.0206506704
3.8929765886	0.0198851661
3.9130434783	0.0190369644
3.9331103679	0.0181112456
3.9531772575	0.0171136966
3.9732441472	0.0160503933
3.9933110368	0.0149277771
4.0133779264	0.0137525570
4.0334448161	0.0125316528
4.0535117057	0.0112721221
4.0735785953	0.0099810852
4.0936454849	0.0086656651
4.1137123746	0.0073329203
4.1337792642	0.0059897821
4.1538461538	0.0046430186
4.1739130435	0.0032991421
4.1939799331	0.0019644005
4.2140468227	0.0013348277
4.2341137124	0.0024480580
4.2541806020	0.0035305459
4.2742474916	0.0045783451
4.2943143813	0.0055878554
4.3143812709	0.0065558664
4.3344481605	0.0074795143
4.3545150502	0.0083562994
4.3745819398	0.0091840518
4.3946488294	0.0099609305
4.4147157191	0.0106853900
4.4347826087	0.0115291013
4.4548494983	0.0123341642
4.4749163880	0.0130793594
4.4949832776	0.0137635025
4.5150501672	0.0143856387
4.5351170569	0.0149450260
4.5551839465	0.0154411115
4.5752508361	0.0158735136
4.5953177258	0.0162420066
4.6153846154	0.0165464923
4.6354515050	0.0167869874
4.6555183946	0.0169636371
4.6755852843	0.0170766672
4.6956521739	0.0171263733
4.7157190635	0.0171131486
4.7357859532	0.0170374610
4.7558528428	0.0168998362
4.7759197324	0.0167008649
4.7959866221	0.0164411875
4.8160535117	0.0161215146
4.8361204013	0.0157426287
4.8561872910	0.0153053696
4.8762541806	0.0148106621
4.8963210702	0.0142595047
4.9163879599	0.0136529825
4.9364548495	0.0129922838
4.9565217391	0.0122786934
4.9765886288	0.0115136213
4.9966555184	0.0106986045
5.0167224080	0.0098353172
5.0367892977	0.0089255924
5.0568561873	0.0079714246
5.0769230769	0.0069749883
5.0969899666	0.0059386505
5.1170568562	0.0048649806
5.1371237458	0.0037567626
5.1571906355	0.0026170086
5.1772575251	0.0014489597
5.1973244147	0.0012428096
5.2173913043	0.0023102475
5.2374581940	0.0033874619
5.2575250836	0.0044706280
5.2775919732	0.0055557326
5.2976588629	0.0066385382
5.3177257525	0.0077146089
5.3377926421	0.0087793082
5.3578595318	0.0098278166
5.3779264214	0.0108970000
5.3979933110	0.0120920149
5.4180602007	0.0132578655
5.4381270903	0.0143885907
5.4581939799	0.0154781794
5.4782608696	0.0165206145
5.4983277592	0.0175099209
5.5183946488	0.0184402216
5.5384615385	0.0193057845
5.5585284281	0.0201010640
5.5785953177	0.0208208103
5.5986622074	0.0214600979
5.6187290970	0.0220143617
5.6387959866	0.0224794842
5.6588628763	0.0228518411
5.6789297659	0.0231283527
5.6989966555	0.0233065298
5.7190635452	0.0233845143
5.7391304348	0.0233611096
5.7591973244	0.0232358094
5.7792642140	0.0230088127
5.7993311037	0.0226810331
5.8193979933	0.0222540968
5.8394648829	0.0217303328
5.8595317726	0.0211127513
5.8795986622	0.0204050142
5.8996655518	0.0196113986
5.9197324415	0.0187367638
5.9397993311	0.0177864692
5.9598662207	0.0167663124
5.9799331104	0.0156825125
6.0000000000	0.0145416046

==> Figures/ex1_periodic_bound.txt <==
0.0000000000	0.0185813359
0.0100502513	0.0180453232
0.0201005025	0.0175567899
0.0301507538	0.0171142785
0.0402010050	0.0167163434
0.0502512563	0.0163615508
0.0603015075	0.0160484780
0.0703517588	0.0157757135
0.0804020101	0.0155418569
0.0904522613	0.0153455187
0.1005025126	0.0151853202
0.1105527638	0.0150598933
0.1206030151	0.0149678807
0.1306532663	0.0149079358
0.1407035176	0.0148787229
0.1507537688	0.0148789169
0.1608040201	0.0149072037
0.1708542714	0.0149622802
0.1809045226	0.0150428546
0.1909547739	0.0151476461
0.2010050251	0.0152753857
0.2110552764	0.0154248161
0.2211055276	0.0155946917
0.2311557789	0.0157837794
0.2412060302	0.0159908583
0.2512562814	0.0162147204
0.2613065327	0.0164541706
0.2713567839	0.0167080272
0.2814070352	0.0169751221
0.2914572864	0.0172543013
0.3015075377	0.0175444248
0.3115577889	0.0178443677
0.3216080402	0.0181530199
0.3316582915	0.0184692867
0.3417085427	0.0187920893
0.3517587940	0.0191203650
0.3618090452	0.0194530675
0.3718592965	0.0197891678
0.3819095477	0.0201276539
0.3919597990	0.0204675316
0.4020100503	0.0208078250
0.4120603015	0.0211475765
0.4221105528	0.0214858474
0.4321608040	0.0218217185
0.4422110553	0.0221542902
0.4522613065	0.0224826827
0.4623115578	0.0228060371
0.4723618090	0.0231235149
0.4824120603	0.0234342991
0.4924623116	0.0237375940
0.5025125628	0.0240326259
0.5125628141	0.0243186435
0.5226130653	0.0245949178
0.5326633166	0.0248607427
0.5427135678	0.0251154356
0.5527638191	0.0253583370
0.5628140704	0.0255888116
0.5728643216	0.0258062479
0.5829145729	0.0260100588
0.5929648241	0.0261996818
0.6030150754	0.0263745792
0.6130653266	0.0265342384
0.6231155779	0.0266781719
0.6331658291	0.0268059177
0.6432160804	0.0269170395
0.6532663317	0.0270111266
0.6633165829	0.0270877942
0.6733668342	0.0271466836
0.6834170854	0.0271874621
0.6934673367	0.0272098233
0.7035175879	0.0272134870
0.7135678392	0.0271981993
0.7236180905	0.0271637325
0.7336683417	0.0271098855
0.7437185930	0.0270364833
0.7537688442	0.0269433772
0.7638190955	0.0268304448
0.7738693467	0.0266975899
0.7839195980	0.0265447423
0.7939698492	0.0263718577
0.8040201005	0.0261789176
0.8140703518	0.0259659293
0.8241206030	0.0257329254
0.8341708543	0.0254799640
0.8442211055	0.0252071282
0.8542713568	0.0249145256
0.8643216080	0.0246022890
0.8743718593	0.0242705750
0.8844221106	0.0239195643
0.8944723618	0.0235494615
0.9045226131	0.0231604944
0.9145728643	0.0227529137
0.9246231156	0.0223269929
0.9346733668	0.0218830276
0.9447236181	0.0214213353
0.9547738693	0.0209422548
0.9648241206	0.0204461460
0.9748743719	0.0199333891
0.9849246231	0.0194043844
0.9949748744	0.0188595515
1.0050251256	0.0183073031
1.0150753769	0.0177952123
1.0251256281	0.0173298721
1.0351758794	0.0169098288
1.0452261307	0.0165336435
1.0552763819	0.0161998879
1.0653266332	0.0159071458
1.0753768844	0.0156540087
1.0854271357	0.0154390844
1.0954773869	0.0152609879
1.1055276382	0.0151183454
1.1155778894	0.0150097947
1.1256281407	0.0149339835
1.1356783920	0.0148895710
1.1457286432	0.0148752265
1.1557788945	0.0148896304
1.1658291457	0.0149314732
1.1758793970	0.0149994605
1.1859296482	0.0150923029
1.1959798995	0.0152087263
1.2060301508	0.0153474680
1.2160804020	0.0155072756
1.2261306533	0.0156869106
1.2361809045	0.0158851457
1.2462311558	0.0161007664
1.2562814070	0.0163325712
1.2663316583	0.0165793718
1.2763819095	0.0168399925
1.2864321608	0.0171132727
1.2964824121	0.0173980658
1.3065326633	0.0176932387
1.3165829146	0.0179976740
1.3266331658	0.0183102693
1.3366834171	0.0186299377
1.3467336683	0.0189556068
1.3567839196	0.0192862276
1.3668341709	0.0196207566
1.3768844221	0.0199581753
1.3869346734	0.0202974812
1.3969849246	0.0206376866
1.4070351759	0.0209778275
1.4170854271	0.0213169550
1.4271356784	0.0216541398
1.4371859296	0.0219884722
1.4472361809	0.0223190630
1.4572864322	0.0226450426
1.4673366834	0.0229655621
1.4773869347	0.0232797939
1.4874371859	0.0235869312
1.4974874372	0.0238861905
1.5075376884	0.0241768083
1.5175879397	0.0244580433
1.5276381910	0.0247291771
1.5376884422	0.0249895224
1.5477386935	0.0252384006
1.5577889447	0.0254751713
1.5678391960	0.0256991965
1.5778894472	0.0259098923
1.5879396985	0.0261066780
1.5979899497	0.0262890043
1.6080402010	0.0264563447
1.6180904523	0.0266081997
1.6281407035	0.0267440961
1.6381909548	0.0268635831
1.6482412060	0.0269662378
1.6582914573	0.0270516610
1.6683417085	0.0271194825
1.6783919598	0.0271693565
1.6884422111	0.0272009638
1.6984924623	0.0272140089
1.7085427136	0.0272082269
1.7185929648	0.0271833765
1.7286432161	0.0271392436
1.7386934673	0.0270756387
1.7487437186	0.0269924057
1.7587939698	0.0268893959
1.7688442211	0.0267665123
1.7788944724	0.0266236690
1.7889447236	0.0264608064
1.7989949749	0.0262778947
1.8090452261	0.0260749280
1.8190954774	0.0258519271
1.8291457286	0.0256089349
1.8391959799	0.0253460243
1.8492462312	0.0250632901
1.8592964824	0.0247608524
1.8693467337	0.0244388559
1.8793969849	0.0240974689
1.8894472362	0.0237368858
1.8994974874	0.0233573209
1.9095477387	0.0229590142
1.9195979899	0.0225422274
1.9296482412	0.0221072465
1.9396984925	0.0216543767
1.9497487437	0.0211839457
1.9597989950	0.0206963058
1.9698492462	0.0201918242
1.9798994975	0.0196708906
1.9899497487	0.0191339195
2.0000000000	0.0185813359

==> Figures/ex1_periodic_traj.txt <==
-0.0103350558	0.0151358531
-0.0003333889	0.0145609193
0.0096682780	0.0139734535
0.0196699450	0.0133743153
0.0296716119	0.0127643748
0.0396732789	0.0121445064
0.0496749458	0.0115155892
0.0596766128	0.0108785063
0.0696782797	0.0102341414
0.0796799467	0.0095833766
0.0896816136	0.0089270919
0.0996832805	0.0082661612
0.1096849475	0.0076014508
0.1196866144	0.0069338172
0.1296882814	0.0062641103
0.1396899483	0.0055931693
0.1496916153	0.0049218159
0.1596932822	0.0042508558
0.1696949492	0.0035810760
0.1796966161	0.0029132447
0.1896982830	0.0022481233
0.1996999500	0.0015864512
0.2097016169	0.0010901386
0.2197032839	0.0016514941
0.2297049508	0.0022059695
0.2397066178	0.0027530293
0.2497082847	0.0032921626
0.2597099517	0.0038228840
0.2697116186	0.0043447293
0.2797132855	0.0048572500
0.2897149525	0.0053600261
0.2997166194	0.0058526619
0.3097182864	0.0063347845
0.3197199533	0.0068060382
0.3297216203	0.0072660913
0.3397232872	0.0077146355
0.3497249542	0.0081513842
0.3597266211	0.0085760687
0.3697282880	0.0089884405
0.3797299550	0.0093882724
0.3897316219	0.0097753569
0.3997332889	0.0101495037
0.4097349558	0.0105105376
0.4197366228	0.0108870555
0.4297382897	0.0113174763
0.4397399567	0.0117334797
0.4497416236	0.0121348694
0.4597432905	0.0125214674
0.4697449575	0.0128931118
0.4797466244	0.0132496566
0.4897482914	0.0135909690
0.4997499583	0.0139169309
0.5097516253	0.0142274376
0.5197532922	0.0145223971
0.5297549592	0.0148017295
0.5397566261	0.0150653662
0.5497582930	0.0153132495
0.5597599600	0.0155453316
0.5697616269	0.0157615749
0.5797632939	0.0159619519
0.5897649608	0.0161464427
0.5997666278	0.0163150351
0.6097682947	0.0164677240
0.6197699617	0.0166045109
0.6297716286	0.0167254033
0.6397732955	0.0168304207
0.6497749625	0.0169195872
0.6597766294	0.0169929306
0.6697782964	0.0170504831
0.6797799633	0.0170922814
0.6897816303	0.0171183656
0.6997832972	0.0171287820
0.7097849642	0.0171235874
0.7197866311	0.0171028392
0.7297882980	0.0170665983
0.7397899650	0.0170149292
0.7497916319	0.0169479005
0.7597932989	0.0168655857
0.7697949658	0.0167680610
0.7797966328	0.0166554055
0.7897982997	0.0165277013
0.7997999667	0.0163850338
0.8098016336	0.0162274973
0.8198033006	0.0160551885
0.8298049675	0.0158682070
0.8398066344	0.0156666561
0.8498083014	0.0154506429
0.8598099683	0.0152202816
0.8698116353	0.0149756916
0.8798133022	0.0147169956
0.8898149692	0.0144443213
0.8998166361	0.0141578013
0.9098183031	0.0138575753
0.9198199700	0.0135437904
0.9298216369	0.0132165983
0.9398233039	0.0128761569
0.9498249708	0.0125226308
0.9598266378	0.0121561923
0.9698283047	0.0117770239
0.9798299717	0.0113853141
0.9898316386	0.0109812598
0.9998333056	0.0105650662
1.0098349725	0.0101369479
1.0198366394	0.0096971305
1.0298383064	0.0092458489
1.0398399733	0.0087833477
1.0498416403	0.0083098824
1.0598433072	0.0078257195
1.0698449742	0.0073311378
1.0798466411	0.0068264277
1.0898483081	0.0063118920
1.0998499750	0.0057878458
1.1098516419	0.0052546176
1.1198533089	0.0047125489
1.1298549758	0.0041619950
1.1398566428	0.0036033254
1.1498583097	0.0030369244
1.1598599767	0.0024631907
1.1698616436	0.0018825361
1.1798633106	0.0012953869
1.1898649775	0.0008492403
1.1998666444	0.0013773683
1.2098683114	0.0019087186
1.2198699783	0.0024428462
1.2298716453	0.0029792914
1.2398733122	0.0035175801
1.2498749792	0.0040572348
1.2598766461	0.0045977622
1.2698783131	0.0051386539
1.2798799800	0.0056793882
1.2898816469	0.0062194307
1.2998833139	0.0067582355
1.3098849808	0.0072952452
1.3198866478	0.0078298889
1.3298883147	0.0083615836
1.3398899817	0.0088897341
1.3498916486	0.0094137354
1.3598933156	0.0099329854
1.3698949825	0.0104468657
1.3798966494	0.0110154520
1.3898983164	0.0116131182
1.3998999833	0.0122041324
1.4099016503	0.0127877635
1.4199033172	0.0133632735
1.4299049842	0.0139299220
1.4399066511	0.0144869641
1.4499083181	0.0150336549
1.4599099850	0.0155692478
1.4699116519	0.0160929989
1.4799133189	0.0166041657
1.4899149858	0.0171020122
1.4999166528	0.0175858059
1.5099183197	0.0180548259
1.5199199867	0.0185083588
1.5299216536	0.0189456989
1.5399233206	0.0193661521
1.5499249875	0.0197690438
1.5599266544	0.0201537171
1.5699283214	0.0205195339
1.5799299883	0.0208658782
1.5899316553	0.0211921498
1.5999333222	0.0214977730
1.6099349892	0.0217821997
1.6199366561	0.0220449090
1.6299383231	0.0222854082
1.6399399900	0.0225032356
1.6499416569	0.0226979625
1.6599433239	0.0228691940
1.6699449908	0.0230165689
1.6799466578	0.0231397636
1.6899483247	0.0232384934
1.6999499917	0.0233125128
1.7099516586	0.0233616132
1.7199533256	0.0233856293
1.7299549925	0.0233844388
1.7399566594	0.0233579621
1.7499583264	0.0233061580
1.7599599933	0.0232290327
1.7699616603	0.0231266385
1.7799633272	0.0229990733
1.7899649942	0.0228464713
1.7999666611	0.0226690129
1.8099683281	0.0224669259
1.8199699950	0.0222404837
1.8299716619	0.0219899979
1.8399733289	0.0217158182
1.8499749958	0.0214183415
1.8599766628	0.0210980070
1.8699783297	0.0207552929
1.8799799967	0.0203907060
1.8899816636	0.0200047962
1.8999833306	0.0195981504
1.9099849975	0.0191713911
1.9199866644	0.0187251643
1.9299883314	0.0182601482
1.9399899983	0.0177770525
1.9499916653	0.0172766148
1.9599933322	0.0167595933
1.9699949992	0.0162267657
1.9799966661	0.0156789332
1.9899983331	0.0151169164
2.0000000000	0.0145415513

==> Figures/ex1_traj.txt <==
0.8989794856	0.1010205144
0.8990072921	0.1010205724
0.8990885986	0.1010209403
0.8992199202	0.1010219149
0.8993979654	0.1010237383
0.8996194209	0.1010266272
0.8998810160	0.1010307624
0.9001795171	0.1010362971
0.9005117427	0.1010433566
0.9008745730	0.1010520392
0.9012649509	0.1010624186
0.9016798877	0.1010745507
0.9021164716	0.1010884689
0.9025718726	0.1011041876
0.9030433496	0.1011217051
0.9035282476	0.1011410024
0.9040240081	0.1011620473
0.9045281703	0.1011847951
0.9050383720	0.1012091884
0.9055523498	0.1012351598
0.9060679508	0.1012626345
0.9065831289	0.1012915306
0.9070959274	0.1013217558
0.9076045022	0.1013532139
0.9081071106	0.1013858034
0.9086021097	0.1014194188
0.9090879609	0.1014539518
0.9095632200	0.1014892913
0.9100265402	0.1015253245
0.9104766695	0.1015619379
0.9109124425	0.1015990171
0.9113327833	0.1016364480
0.9117366994	0.1016741171
0.9121232778	0.1017119118
0.9124916839	0.1017497209
0.9128411566	0.1017874357
0.9131710045	0.1018249489
0.9134806005	0.1018621556
0.9137693766	0.1018989531
0.9140368263	0.1019352420
0.9142825031	0.1019709262
0.9145060076	0.1020059125
0.9147069878	0.1020401105
0.9148851407	0.1020734337
0.9150402041	0.1021057988
0.9151719543	0.1021371258
0.9152802041	0.1021673382
0.9153648010	0.1021963631
0.9154256229	0.1022241310
0.9154625764	0.1022505756
0.9154755969	0.1022756344
0.9154646451	0.1022992479
0.9154297051	0.1023213598
0.9153707831	0.1023419174
0.9152879063	0.1023608709
0.9151811214	0.1023781737
0.9150504940	0.1023937821
0.9148961080	0.1024076557
0.9147180645	0.1024197566
0.9145164818	0.1024300500
0.9142914949	0.1024385037
0.9140432553	0.1024450884
0.9137719318	0.1024497770
0.9134777097	0.1024525454
0.9131607914	0.1024533719
0.9128213971	0.1024522373
0.9124597652	0.1024491246
0.9120761531	0.1024440196
0.9116708379	0.1024369103
0.9112441176	0.1024277869
0.9107963123	0.1024166421
0.9103277644	0.1024034709
0.9098388403	0.1023882707
0.9093299322	0.1023710411
0.9088014593	0.1023517841
0.9082538678	0.1023305042
0.9076876340	0.1023072082
0.9071032654	0.1022819053
0.9065013021	0.1022546074
0.9058823171	0.1022253286
0.9052469198	0.1021940859
0.9045957566	0.1021608988
0.9039295123	0.1021257894
0.9032489103	0.1020887828
0.9025547162	0.1020499070
0.9018477382	0.1020091926
0.9011288275	0.1019666737
0.9003988790	0.1019223870
0.8996588340	0.1018763728
0.8989096808	0.1018286744
0.8981524526	0.1017793387
0.8973882301	0.1017284157
0.8966181419	0.1016759593
0.8958433648	0.1016220267
0.8950651196	0.1015666788
0.8942846747	0.1015099804
0.8935033448	0.1014519998
0.8927224895	0.1013928095
0.8919435078	0.1013324855
0.8911678409	0.1012711077
0.8903969694	0.1012087602
0.8896324102	0.1011455309
0.8888757109	0.1010815112
0.8881284496	0.1010167968
0.8873922310	0.1009514869
0.8866686820	0.1008856846
0.8859594448	0.1008194965
0.8852661746	0.1007530325
0.8845905340	0.1006864063
0.8839341873	0.1006197345
0.8832987936	0.1005531367
0.8826860014	0.1004867353
0.8820974415	0.1004206553
0.8815347202	0.1003550241
0.8809994148	0.1002899708
0.8804930625	0.1002256264
0.8800171543	0.1001621233
0.8795731276	0.1000995946
0.8791623633	0.1000381743
0.8787861721	0.0999779963
0.8784457876	0.0999191946
0.8781423606	0.0998619022
0.8778769595	0.0998062512
0.8776505523	0.0997523718
0.8774640026	0.0997003924
0.8773180656	0.0996504386
0.8772133912	0.0996026330
0.8771505054	0.0995570946
0.8771298083	0.0995139382
0.8771515742	0.0994732738
0.8772159557	0.0994352071
0.8773229680	0.0993998374
0.8774724897	0.0993672584
0.8776642661	0.0993375569
0.8778979147	0.0993108135
0.8781729145	0.0992871013
0.8784886105	0.0992664853
0.8788442187	0.0992490227
0.8792388326	0.0992347631
0.8796714203	0.0992237469
0.8801408313	0.0992160058
0.8806458025	0.0992115625
0.8811849652	0.0992104313
0.8817568505	0.0992126168
0.8823598980	0.0992181144
0.8829924603	0.0992269105
0.8836528101	0.0992389825
0.8843391556	0.0992542987
0.8850496479	0.0992728181
0.8857823915	0.0992944912
0.8865354390	0.0993192602
0.8873068085	0.0993470592
0.8880944983	0.0993778146
0.8888964927	0.0994114453
0.8897107671	0.0994478626
0.8905353023	0.0994869709
0.8913680938	0.0995286686
0.8922071572	0.0995728480
0.8930505228	0.0996193960
0.8938962600	0.0996681947
0.8947424808	0.0997191220
0.8955873416	0.0997720518
0.8964290448	0.0998268542
0.8972658528	0.0998833972
0.8980960897	0.0999415463
0.8989181416	0.1000011650
0.8997304611	0.1000621149
0.9005315724	0.1001242572
0.9013200728	0.1001874525
0.9020946302	0.1002515617
0.9028539863	0.1003164459
0.9035969580	0.1003819676
0.9043224359	0.1004479905
0.9050293867	0.1005143794
0.9057168493	0.1005810016
0.9063839337	0.1006477265
0.9070298199	0.1007144262
0.9076537593	0.1007809756
0.9082550681	0.1008472524
0.9088331258	0.1009131379
0.9093873752	0.1009785167
0.9099173172	0.1010432772
0.9104225077	0.1011073116
0.9109025561	0.1011705159
0.9113571249	0.1012327900
0.9117859221	0.1012940377
0.9121886999	0.1013541669
0.9125652539	0.1014130894
0.9129154183	0.1014707214
0.9132390623	0.1015269829
0.9135360894	0.1015817978
0.9138064349	0.1016350943
0.9140500613	0.1016868043
0.9142669570	0.1017368635
0.9144571362	0.1017852116
0.9146206343	0.1018317916
0.9147575061	0.1018765504
0.9148678257	0.1019194382
0.9149516838	0.1019604086
0.9150091862	0.1019994186
0.9150404527	0.1020364284
0.9150456170	0.1020714011
0.9150248242	0.1021043029
0.9149782309	0.1021351027
0.9149060047	0.1021637724
0.9148083234	0.1021902864
0.9146853748	0.1022146215
0.9145373567	0.1022367573
0.9143644764	0.1022566756
0.9141669515	0.1022743604
0.9139450098	0.1022897982
0.9136988896	0.1023029773
0.9134288404	0.1023138884
0.9131351236	0.1023225241
0.9128180133	0.1023288788
0.9124777965	0.1023329492
0.9121147750	0.1023347336
0.9117292661	0.1023342323
0.9113216034	0.1023314475
0.9108921384	0.1023263833
0.9104412419	0.1023190454
0.9099693054	0.1023094416
0.9094767420	0.1022975816
0.9089639883	0.1022834768
0.9084315066	0.1022671406
0.9078797853	0.1022485884
0.9073093407	0.1022278377
0.9067207197	0.1022049078
0.9061145007	0.1021798204
0.9054912945	0.1021525993
0.9048517470	0.1021232704
0.9041965409	0.1020918621
0.9035263964	0.1020584052
0.9028420723	0.1020229330
0.9021443688	0.1019854812
0.9014341282	0.1019460886
0.9007122336	0.1019047961
0.8999796128	0.1018616482
0.8992372409	0.1018166917
0.8984861401	0.1017699771
0.8977273820	0.1017215577
0.8969620776	0.1016714903
0.8961913811	0.1016198344
0.8954164989	0.1015666536
0.8946386855	0.1015120147
0.8938592380	0.1014559879
0.8930794925	0.1013986473
0.8923008353	0.1013400704
0.8915246985	0.1012803388
0.8907525539	0.1012195377
0.8899858930	0.1011577560
0.8892262549	0.1010950858
0.8884752069	0.1010316236
0.8877343439	0.1009674693
0.8870052841	0.1009027263
0.8862896667	0.1008375018
0.8855891438	0.1007719063
0.8849053771	0.1007060537
0.8842400340	0.1006400611
0.8835947776	0.1005740483
0.8829712657	0.1005081383
0.8823711402	0.1004424564
0.8817960196	0.1003771303
0.8812474990	0.1003122897
0.8807271455	0.1002480666
0.8802364757	0.1001845939
0.8797769533	0.1001220055
0.8793499817	0.1000604364
0.8789569112	0.1000000217
0.8785990181	0.0999408964
0.8782774982	0.0998831952
0.8779934626	0.0998270516
0.8777479289	0.0997725976
0.8775418151	0.0997199636
0.8773759361	0.0996692774
0.8772509932	0.0996206640
0.8771675716	0.0995742451
0.8771261399	0.0995301382
0.8771270372	0.0994884567
0.8771704761	0.0994493090
0.8772565432	0.0994127982
0.8773851841	0.0993790214
0.8775562072	0.0993480696
0.8777693021	0.0993200272
0.8780240144	0.0992949713
0.8783197495	0.0992729713
0.8786557955	0.0992540892
0.8790313100	0.0992383788
0.8794453154	0.0992258851
0.8798967192	0.0992166445
0.8803843236	0.0992106853
0.8809068080	0.0992080259
0.8814627460	0.0992086756
0.8820506314	0.0992126354
0.8826688580	0.0992198963
0.8833157331	0.0992304401
0.8839895029	0.0992442399
0.8846883466	0.0992612601
0.8854103817	0.0992814553
0.8861536835	0.0993047722

==> Figures/ex2_periodic_bound.txt <==
0.0000000000	0.0027851982
0.0100502513	0.0027042754
0.0201005025	0.0026288225
0.0301507538	0.0025583600
0.0402010050	0.0024924113
0.0502512563	0.0024305046
0.0603015075	0.0023721738
0.0703517588	0.0023169595
0.0804020101	0.0022644106
0.0904522613	0.0022140854
0.1005025126	0.0021655524
0.1105527638	0.0021183920
0.1206030151	0.0020721971
0.1306532663	0.0020265746
0.1407035176	0.0019811462
0.1507537688	0.0019355495
0.1608040201	0.0018894389
0.1708542714	0.0018424864
0.1809045226	0.0017943827
0.1909547739	0.0017448378
0.2010050251	0.0016939474
0.2110552764	0.0016465518
0.2211055276	0.0016043327
0.2311557789	0.0015674078
0.2412060302	0.0015358745
0.2512562814	0.0015098116
0.2613065327	0.0014892739
0.2713567839	0.0014743024
0.2814070352	0.0014649097
0.2914572864	0.0014610918
0.3015075377	0.0014628228
0.3115577889	0.0014700557
0.3216080402	0.0014827228
0.3316582915	0.0015007363
0.3417085427	0.0015239874
0.3517587940	0.0015523484
0.3618090452	0.0015856717
0.3718592965	0.0016237911
0.3819095477	0.0016665222
0.3919597990	0.0017136646
0.4020100503	0.0017649983
0.4120603015	0.0018202954
0.4221105528	0.0018793079
0.4321608040	0.0019417710
0.4422110553	0.0020074094
0.4522613065	0.0020759364
0.4623115578	0.0021470524
0.4723618090	0.0022204505
0.4824120603	0.0022958139
0.4924623116	0.0023728197
0.5025125628	0.0024511380
0.5125628141	0.0025304355
0.5226130653	0.0026103729
0.5326633166	0.0026906164
0.5427135678	0.0027708213
0.5527638191	0.0028506500
0.5628140704	0.0029297671
0.5728643216	0.0030078378
0.5829145729	0.0030845330
0.5929648241	0.0031595318
0.6030150754	0.0032325169
0.6130653266	0.0033031817
0.6231155779	0.0033712303
0.6331658291	0.0034363751
0.6432160804	0.0034983409
0.6532663317	0.0035568692
0.6633165829	0.0036117113
0.6733668342	0.0036626344
0.6834170854	0.0037094238
0.6934673367	0.0037518810
0.7035175879	0.0037898222
0.7135678392	0.0038230862
0.7236180905	0.0038515288
0.7336683417	0.0038750249
0.7437185930	0.0038934699
0.7537688442	0.0039067802
0.7638190955	0.0039148927
0.7738693467	0.0039177647
0.7839195980	0.0039153758
0.7939698492	0.0039077250
0.8040201005	0.0038948358
0.8140703518	0.0038767469
0.8241206030	0.0038535260
0.8341708543	0.0038252570
0.8442211055	0.0037920443
0.8542713568	0.0037540107
0.8643216080	0.0037113012
0.8743718593	0.0036640791
0.8844221106	0.0036125251
0.8944723618	0.0035568447
0.9045226131	0.0034972342
0.9145728643	0.0034339426
0.9246231156	0.0033672116
0.9346733668	0.0032972999
0.9447236181	0.0032244804
0.9547738693	0.0031490359
0.9648241206	0.0030712645
0.9748743719	0.0029914695
0.9849246231	0.0029099637
0.9949748744	0.0028270685
1.0050251256	0.0027440431
1.0150753769	0.0026658973
1.0251256281	0.0025929994
1.0351758794	0.0025248529
1.0452261307	0.0024609838
1.0552763819	0.0024009227
1.0653266332	0.0023442075
1.0753768844	0.0022903816
1.0854271357	0.0022389991
1.0954773869	0.0021896229
1.1055276382	0.0021418277
1.1155778894	0.0020952015
1.1256281407	0.0020493399
1.1356783920	0.0020038607
1.1457286432	0.0019583922
1.1557788945	0.0019125800
1.1658291457	0.0018660890
1.1758793970	0.0018185983
1.1859296482	0.0017698096
1.1959798995	0.0017194411
1.2060301508	0.0016696126
1.2160804020	0.0016247887
1.2261306533	0.0015852105
1.2361809045	0.0015509629
1.2462311558	0.0015221562
1.2562814070	0.0014988504
1.2663316583	0.0014810927
1.2763819095	0.0014689103
1.2864321608	0.0014623105
1.2964824121	0.0014612669
1.3065326633	0.0014657562
1.3165829146	0.0014757161
1.3266331658	0.0014910692
1.3366834171	0.0015117168
1.3467336683	0.0015375387
1.3567839196	0.0015683966
1.3668341709	0.0016041504
1.3768844221	0.0016445933
1.3869346734	0.0016895558
1.3969849246	0.0017388212
1.4070351759	0.0017921674
1.4170854271	0.0018493546
1.4271356784	0.0019101257
1.4371859296	0.0019742117
1.4472361809	0.0020413320
1.4572864322	0.0021111912
1.4673366834	0.0021834862
1.4773869347	0.0022579082
1.4874371859	0.0023341328
1.4974874372	0.0024118362
1.5075376884	0.0024906857
1.5175879397	0.0025703456
1.5276381910	0.0026504790
1.5376884422	0.0027307448
1.5477386935	0.0028108043
1.5577889447	0.0028903187
1.5678391960	0.0029689538
1.5778894472	0.0030463733
1.5879396985	0.0031222646
1.5979899497	0.0031962955
1.6080402010	0.0032681594
1.6180904523	0.0033375512
1.6281407035	0.0034041859
1.6381909548	0.0034677727
1.6482412060	0.0035280521
1.6582914573	0.0035847646
1.6683417085	0.0036376735
1.6783919598	0.0036865600
1.6884422111	0.0037312056
1.6984924623	0.0037714265
1.7085427136	0.0038070492
1.7185929648	0.0038379199
1.7286432161	0.0038639023
1.7386934673	0.0038848819
1.7487437186	0.0039007721
1.7587939698	0.0039114893
1.7688442211	0.0039169859
1.7788944724	0.0039172301
1.7889447236	0.0039122076
1.7989949749	0.0039019330
1.8090452261	0.0038864381
1.8190954774	0.0038657744
1.8291457286	0.0038400197
1.8391959799	0.0038092617
1.8492462312	0.0037736216
1.8592964824	0.0037332308
1.8693467337	0.0036882435
1.8793969849	0.0036388323
1.8894472362	0.0035851855
1.8994974874	0.0035275122
1.9095477387	0.0034660343
1.9195979899	0.0034009912
1.9296482412	0.0033326365
1.9396984925	0.0032612356
1.9497487437	0.0031870689
1.9597989950	0.0031104228
1.9698492462	0.0030316005
1.9798994975	0.0029509109
1.9899497487	0.0028686692
2.0000000000	0.0027851982

==> Figures/ex2_periodic_diff.txt <==
-0.0103350558	0.0023673670
-0.0003333889	0.0022766822
0.0096682780	0.0021855923
0.0196699450	0.0020944673
0.0296716119	0.0020036754
0.0396732789	0.0019135787
0.0496749458	0.0018245333
0.0596766128	0.0017368893
0.0696782797	0.0016509878
0.0796799467	0.0015671599
0.0896816136	0.0014857258
0.0996832805	0.0014069919
0.1096849475	0.0013312496
0.1196866144	0.0012587742
0.1296882814	0.0011898280
0.1396899483	0.0011246569
0.1496916153	0.0010634849
0.1596932822	0.0010065150
0.1696949492	0.0009539284
0.1796966161	0.0009058839
0.1896982830	0.0008625308
0.1996999500	0.0008239950
0.2097016169	0.0007903783
0.2197032839	0.0007617602
0.2297049508	0.0007381993
0.2397066178	0.0007197324
0.2497082847	0.0007063721
0.2597099517	0.0006981077
0.2697116186	0.0006949088
0.2797132855	0.0006967314
0.2897149525	0.0007035062
0.2997166194	0.0007151425
0.3097182864	0.0007315301
0.3197199533	0.0007525466
0.3297216203	0.0007780492
0.3397232872	0.0008078768
0.3497249542	0.0008418517
0.3597266211	0.0008797846
0.3697282880	0.0009214726
0.3797299550	0.0009666976
0.3897316219	0.0010152289
0.3997332889	0.0010668265
0.4097349558	0.0011212432
0.4197366228	0.0011782211
0.4297382897	0.0012374943
0.4397399567	0.0012987906
0.4497416236	0.0013618349
0.4597432905	0.0014263469
0.4697449575	0.0014920431
0.4797466244	0.0015586379
0.4897482914	0.0016258460
0.4997499583	0.0016933825
0.5097516253	0.0017609636
0.5197532922	0.0018283081
0.5297549592	0.0018951380
0.5397566261	0.0019611804
0.5497582930	0.0020261674
0.5597599600	0.0020898381
0.5697616269	0.0021519379
0.5797632939	0.0022122197
0.5897649608	0.0022704459
0.5997666278	0.0023263893
0.6097682947	0.0023798331
0.6197699617	0.0024305726
0.6297716286	0.0024784149
0.6397732955	0.0025231742
0.6497749625	0.0025646782
0.6597766294	0.0026027703
0.6697782964	0.0026373082
0.6797799633	0.0026681645
0.6897816303	0.0026952271
0.6997832972	0.0027183975
0.7097849642	0.0027375854
0.7197866311	0.0027527199
0.7297882980	0.0027637456
0.7397899650	0.0027706227
0.7497916319	0.0027733269
0.7597932989	0.0027718484
0.7697949658	0.0027661935
0.7797966328	0.0027563850
0.7897982997	0.0027424617
0.7997999667	0.0027244781
0.8098016336	0.0027024984
0.8198033006	0.0026766031
0.8298049675	0.0026468883
0.8398066344	0.0026134648
0.8498083014	0.0025764572
0.8598099683	0.0025360012
0.8698116353	0.0024922448
0.8798133022	0.0024453499
0.8898149692	0.0023954905
0.8998166361	0.0023428523
0.9098183031	0.0022876306
0.9198199700	0.0022300291
0.9298216369	0.0021702627
0.9398233039	0.0021085556
0.9498249708	0.0020451403
0.9598266378	0.0019802558
0.9698283047	0.0019141457
0.9798299717	0.0018470609
0.9898316386	0.0017792575
0.9998333056	0.0017109961
1.0098349725	0.0016425404
1.0198366394	0.0015741549
1.0298383064	0.0015061066
1.0398399733	0.0014386634
1.0498416403	0.0013720931
1.0598433072	0.0013066623
1.0698449742	0.0012426347
1.0798466411	0.0011802714
1.0898483081	0.0011198295
1.0998499750	0.0010615613
1.1098516419	0.0010057134
1.1198533089	0.0009525257
1.1298549758	0.0009022306
1.1398566428	0.0008550517
1.1498583097	0.0008112031
1.1598599767	0.0007708881
1.1698616436	0.0007343012
1.1798633106	0.0007016257
1.1898649775	0.0006730300
1.1998666444	0.0006486688
1.2098683114	0.0006286817
1.2198699783	0.0006131925
1.2298716453	0.0006023080
1.2398733122	0.0005961183
1.2498749792	0.0005947064
1.2598766461	0.0005981354
1.2698783131	0.0006064490
1.2798799800	0.0006196724
1.2898816469	0.0006378120
1.2998833139	0.0006608569
1.3098849808	0.0006887779
1.3198866478	0.0007215247
1.3298883147	0.0007590264
1.3398899817	0.0008011910
1.3498916486	0.0008479078
1.3598933156	0.0008990585
1.3698949825	0.0009544986
1.3798966494	0.0010140653
1.3898983164	0.0010775784
1.3998999833	0.0011448403
1.4099016503	0.0012156368
1.4199033172	0.0012897363
1.4299049842	0.0013668935
1.4399066511	0.0014468466
1.4499083181	0.0015293217
1.4599099850	0.0016140304
1.4699116519	0.0017006741
1.4799133189	0.0017889417
1.4899149858	0.0018785146
1.4999166528	0.0019690637
1.5099183197	0.0020602559
1.5199199867	0.0021517511
1.5299216536	0.0022432008
1.5399233206	0.0023342524
1.5499249875	0.0024245566
1.5599266544	0.0025137649
1.5699283214	0.0026015311
1.5799299883	0.0026875137
1.5899316553	0.0027713693
1.5999333222	0.0028527617
1.6099349892	0.0029313641
1.6199366561	0.0030068588
1.6299383231	0.0030789378
1.6399399900	0.0031473060
1.6499416569	0.0032116819
1.6599433239	0.0032717995
1.6699449908	0.0033274071
1.6799466578	0.0033782719
1.6899483247	0.0034241804
1.6999499917	0.0034649395
1.7099516586	0.0035003733
1.7199533256	0.0035303298
1.7299549925	0.0035546812
1.7399566594	0.0035733224
1.7499583264	0.0035861678
1.7599599933	0.0035931597
1.7699616603	0.0035942673
1.7799633272	0.0035894866
1.7899649942	0.0035788304
1.7999666611	0.0035623389
1.8099683281	0.0035400810
1.8199699950	0.0035121528
1.8299716619	0.0034786696
1.8399733289	0.0034397672
1.8499749958	0.0033956099
1.8599766628	0.0033463871
1.8699783297	0.0032923092
1.8799799967	0.0032335982
1.8899816636	0.0031705018
1.8999833306	0.0031032884
1.9099849975	0.0030322454
1.9199866644	0.0029576676
1.9299883314	0.0028798663
1.9399899983	0.0027991688
1.9499916653	0.0027159157
1.9599933322	0.0026304534
1.9699949992	0.0025431332
1.9799966661	0.0024543167
1.9899983331	0.0023643715
2.0000000000	0.0022736673

==> Figures/ex2_periodic_traj.txt <==
0.8861536798	0.0993047701
0.8867220170	0.0993242019
0.8873003129	0.0993453151
0.8878877304	0.0993680784
0.8884834275	0.0993924580
0.8890865601	0.0994184184
0.8896962840	0.0994459216
0.8903117561	0.0994749275
0.8909321372	0.0995053940
0.8915565926	0.0995372770
0.8921842937	0.0995705311
0.8928144219	0.0996051090
0.8934461697	0.0996409615
0.8940787409	0.0996780385
0.8947113483	0.0997162883
0.8953432232	0.0997556584
0.8959736144	0.0997960947
0.8966017896	0.0998375422
0.8972270356	0.0998799452
0.8978486482	0.0999232475
0.8984659473	0.0999673924
0.8990782753	0.1000123225
0.8996849966	0.1000579802
0.9002854949	0.1001043075
0.9008791769	0.1001512462
0.9014654746	0.1001987382
0.9020438450	0.1002467254
0.9026137642	0.1002951498
0.9031747289	0.1003439538
0.9037262630	0.1003930802
0.9042679153	0.1004424721
0.9047992564	0.1004920734
0.9053198755	0.1005418283
0.9058293875	0.1005916819
0.9063274313	0.1006415800
0.9068136676	0.1006914694
0.9072877748	0.1007412974
0.9077494541	0.1007910124
0.9081984286	0.1008405640
0.9086344421	0.1008899025
0.9090572547	0.1009389795
0.9094666454	0.1009877476
0.9098624129	0.1010361606
0.9102443736	0.1010841736
0.9106123596	0.1011317428
0.9109662186	0.1011788254
0.9113058142	0.1012253801
0.9116310256	0.1012713668
0.9119417455	0.1013167468
0.9122378793	0.1013614823
0.9125193457	0.1014055371
0.9127860754	0.1014488760
0.9130380107	0.1014914653
0.9132751044	0.1015332725
0.9134973196	0.1015742661
0.9137046288	0.1016144162
0.9138970133	0.1016536939
0.9140744643	0.1016920715
0.9142369804	0.1017295224
0.9143845671	0.1017660214
0.9145172360	0.1018015444
0.9146350049	0.1018360686
0.9147378966	0.1018695725
0.9148259414	0.1019020354
0.9148991800	0.1019334369
0.9149576537	0.1019637584
0.9150014074	0.1019929822
0.9150304900	0.1020210917
0.9150449530	0.1020480713
0.9150448512	0.1020739062
0.9150302493	0.1020985825
0.9150012152	0.1021220870
0.9149578181	0.1021444075
0.9149001303	0.1021655326
0.9148282266	0.1021854517
0.9147421861	0.1022041551
0.9146420906	0.1022216341
0.9145280240	0.1022378806
0.9144000725	0.1022528873
0.9142583243	0.1022666475
0.9141028725	0.1022791554
0.9139338174	0.1022904056
0.9137512592	0.1023003934
0.9135553013	0.1023091149
0.9133460500	0.1023165665
0.9131236159	0.1023227455
0.9128881164	0.1023276499
0.9126396714	0.1023312781
0.9123784044	0.1023336292
0.9121044434	0.1023347027
0.9118179209	0.1023344987
0.9115189771	0.1023330183
0.9112077565	0.1023302629
0.9108844088	0.1023262345
0.9105490891	0.1023209356
0.9102019587	0.1023143695
0.9098431880	0.1023065398
0.9094729539	0.1022974509
0.9090914403	0.1022871078
0.9086988382	0.1022755158
0.9082953468	0.1022626810
0.9078811748	0.1022486103
0.9074565401	0.1022333109
0.9070216694	0.1022167911
0.9065767988	0.1021990593
0.9061221743	0.1021801249
0.9056580527	0.1021599979
0.9051847021	0.1021386891
0.9047024015	0.1021162101
0.9042114414	0.1020925729
0.9037121240	0.1020677906
0.9032047640	0.1020418767
0.9026896885	0.1020148460
0.9021672375	0.1019867138
0.9016377644	0.1019574962
0.9011016364	0.1019272104
0.9005592343	0.1018958742
0.9000109502	0.1018635066
0.8994571917	0.1018301273
0.8988983818	0.1017957572
0.8983349583	0.1017604179
0.8977673745	0.1017241320
0.8971960993	0.1016869232
0.8966216170	0.1016488162
0.8960444195	0.1016098369
0.8954650137	0.1015700122
0.8948839234	0.1015293702
0.8943016869	0.1014879402
0.8937188574	0.1014457525
0.8931360002	0.1014028385
0.8925536921	0.1013592306
0.8919725259	0.1013149623
0.8913931078	0.1012700685
0.8908160580	0.1012245853
0.8902420078	0.1011785498
0.8896715897	0.1011320001
0.8891054515	0.1010849758
0.8885442525	0.1010375175
0.8879886617	0.1009896671
0.8874393576	0.1009414676
0.8868970168	0.1008929629
0.8863623215	0.1008441980
0.8858359628	0.1007952192
0.8853186362	0.1007460739
0.8848110410	0.1006968106
0.8843138752	0.1006474786
0.8838278286	0.1005981278
0.8833535941	0.1005488091
0.8828918613	0.1004995744
0.8824433152	0.1004504765
0.8820086317	0.1004015685
0.8815884795	0.1003529045
0.8811835184	0.1003045390
0.8807943979	0.1002565274
0.8804217522	0.1002089252
0.8800661975	0.1001617882
0.8797283360	0.1001151724
0.8794087516	0.1000691345
0.8791080080	0.1000237310
0.8788266454	0.0999790181
0.8785651809	0.0999350521
0.8783241063	0.0998918893
0.8781038865	0.0998495857
0.8779049579	0.0998081965
0.8777277273	0.0997677765
0.8775725688	0.0997283800
0.8774398234	0.0996900604
0.8773297973	0.0996528704
0.8772427643	0.0996168615
0.8771789595	0.0995820841
0.8771385787	0.0995485875
0.8771217778	0.0995164196
0.8771286773	0.0994856269
0.8771593578	0.0994562542
0.8772138560	0.0994283447
0.8772921652	0.0994019397
0.8773942376	0.0993770789
0.8775199911	0.0993537996
0.8776692959	0.0993321373
0.8778419782	0.0993121252
0.8780378202	0.0992937940
0.8782565712	0.0992771724
0.8784979385	0.0992622865
0.8787615847	0.0992491599
0.8790471306	0.0992378134
0.8793541603	0.0992282653
0.8796822291	0.0992205313
0.8800308485	0.0992146244
0.8803994929	0.0992105544
0.8807876010	0.0992083285
0.8811945886	0.0992079511
0.8816198385	0.0992094241
0.8820627006	0.0992127458
0.8825224958	0.0992179119
0.8829985227	0.0992249152
0.8834900617	0.0992337462
0.8839963668	0.0992443921
0.8845166713	0.0992568372
0.8850501903	0.0992710628
0.8855961296	0.0992870484
0.8861536796	0.0993047704

==> Figures/ex2_periodic_traj_approx.txt <==
0.8881604597	0.0995716854
0.8886406010	0.0995882332
0.8891309452	0.0996061945
0.8896310072	0.0996255513
0.8901402948	0.0996462848
0.8906583064	0.0996683746
0.8911845307	0.0996917989
0.8917184481	0.0997165345
0.8922595309	0.0997425569
0.8928072442	0.0997698404
0.8933610487	0.0997983581
0.8939203986	0.0998280820
0.8944847418	0.0998589828
0.8950535210	0.0998910299
0.8956261743	0.0999241917
0.8962021359	0.0999584352
0.8967808386	0.0999937268
0.8973617116	0.1000300319
0.8979441814	0.1000673146
0.8985276731	0.1001055379
0.8991116104	0.1001446642
0.8996954168	0.1001846547
0.9002785168	0.1002254701
0.9008603349	0.1002670702
0.9014402971	0.1003094139
0.9020178308	0.1003524594
0.9025923660	0.1003961641
0.9031633355	0.1004404849
0.9037301761	0.1004853782
0.9042923283	0.1005307996
0.9048492373	0.1005767043
0.9054003537	0.1006230471
0.9059451336	0.1006697820
0.9064830394	0.1007168630
0.9070135398	0.1007642437
0.9075361114	0.1008118774
0.9080502385	0.1008597170
0.9085554140	0.1009077152
0.9090511397	0.1009558248
0.9095369261	0.1010039981
0.9100122932	0.1010521878
0.9104767718	0.1011003463
0.9109299037	0.1011484259
0.9113712423	0.1011963794
0.9118003525	0.1012441592
0.9122168103	0.1012917184
0.9126202039	0.1013390099
0.9130101350	0.1013859870
0.9133862194	0.1014326035
0.9137480864	0.1014788134
0.9140953799	0.1015245709
0.9144277558	0.1015698310
0.9147448853	0.1016145490
0.9150464555	0.1016586808
0.9153321692	0.1017021827
0.9156017455	0.1017450119
0.9158549191	0.1017871262
0.9160914385	0.1018284839
0.9163110695	0.1018690442
0.9165135954	0.1019087671
0.9166988171	0.1019476134
0.9168665527	0.1019855448
0.9170166378	0.1020225239
0.9171489218	0.1020585141
0.9172632737	0.1020934799
0.9173595808	0.1021273867
0.9174377488	0.1021602012
0.9174977018	0.1021918910
0.9175393814	0.1022224249
0.9175627438	0.1022517726
0.9175677656	0.1022799051
0.9175544421	0.1023067948
0.9175227873	0.1023324150
0.9174728339	0.1023567406
0.9174046315	0.1023797476
0.9173182446	0.1024014132
0.9172137583	0.1024217159
0.9170912762	0.1024406357
0.9169509201	0.1024581541
0.9167928300	0.1024742537
0.9166171615	0.1024889188
0.9164240856	0.1025021347
0.9162137929	0.1025138883
0.9159864912	0.1025241681
0.9157424059	0.1025329640
0.9154817795	0.1025402674
0.9152048681	0.1025460711
0.9149119431	0.1025503691
0.9146032935	0.1025531573
0.9142792245	0.1025544329
0.9139400569	0.1025541947
0.9135861270	0.1025524431
0.9132177824	0.1025491798
0.9128353852	0.1025444077
0.9124393129	0.1025381316
0.9120299569	0.1025303578
0.9116077222	0.1025210940
0.9111730269	0.1025103495
0.9107262979	0.1024981347
0.9102679752	0.1024844615
0.9097985113	0.1024693436
0.9093183700	0.1024527958
0.9088280260	0.1024348345
0.9083279644	0.1024154777
0.9078186766	0.1023947442
0.9073006648	0.1023726544
0.9067744403	0.1023492301
0.9062405229	0.1023244944
0.9056994404	0.1022984721
0.9051517273	0.1022711886
0.9045979226	0.1022426709
0.9040385725	0.1022129469
0.9034742292	0.1021820461
0.9029054501	0.1021499990
0.9023327970	0.1021168373
0.9017568355	0.1020825938
0.9011781326	0.1020473021
0.9005972596	0.1020109970
0.9000147897	0.1019737143
0.8994312980	0.1019354910
0.8988473608	0.1018963648
0.8982635545	0.1018563743
0.8976804545	0.1018155588
0.8970986362	0.1017739587
0.8965186740	0.1017316150
0.8959411403	0.1016885695
0.8953666052	0.1016448648
0.8947956357	0.1016005440
0.8942287951	0.1015556507
0.8936666429	0.1015102293
0.8931097339	0.1014643245
0.8925586175	0.1014179818
0.8920138375	0.1013712469
0.8914759320	0.1013241658
0.8909454321	0.1012767850
0.8904228614	0.1012291511
0.8899087356	0.1011813113
0.8894035618	0.1011333127
0.8889078379	0.1010852029
0.8884220525	0.1010370294
0.8879466844	0.1009888400
0.8874822044	0.1009406819
0.8870290712	0.1008926026
0.8865877320	0.1008446496
0.8861586222	0.1007968701
0.8857421647	0.1007493112
0.8853387700	0.1007020199
0.8849488374	0.1006550428
0.8845727524	0.1006084263
0.8842108861	0.1005622165
0.8838635950	0.1005164589
0.8835312211	0.1004711987
0.8832140909	0.1004264807
0.8829125188	0.1003823489
0.8826268039	0.1003388469
0.8823572283	0.1002960176
0.8821040574	0.1002539034
0.8818675402	0.1002125458
0.8816479086	0.1001719855
0.8814453793	0.1001322626
0.8812601542	0.1000934164
0.8810924163	0.1000554850
0.8809423312	0.1000185061
0.8808100468	0.0999825158
0.8806956934	0.0999475499
0.8805993850	0.0999136427
0.8805212165	0.0998808280
0.8804612645	0.0998491379
0.8804195872	0.0998186039
0.8803962248	0.0997892560
0.8803912021	0.0997611232
0.8804045245	0.0997342333
0.8804361784	0.0997086129
0.8804861321	0.0996842872
0.8805543353	0.0996612802
0.8806407220	0.0996396145
0.8807452075	0.0996193117
0.8808676887	0.0996003918
0.8810080439	0.0995828733
0.8811661338	0.0995667735
0.8813418032	0.0995521083
0.8815348797	0.0995388923
0.8817451725	0.0995271385
0.8819724736	0.0995168585
0.8822165575	0.0995080624
0.8824771838	0.0995007589
0.8827540966	0.0994949552
0.8830470224	0.0994906572
0.8833556719	0.0994878689
0.8836797395	0.0994865932
0.8840189053	0.0994868311
0.8843728360	0.0994885827
0.8847411823	0.0994918462
0.8851235804	0.0994966183
0.8855196521	0.0995028942
0.8859290061	0.0995106678
0.8863512398	0.0995199314
0.8867859367	0.0995306760
0.8872326674	0.0995428909
0.8876909906	0.0995565640
0.8881604532	0.0995716818

==> Figures/ex4_exact_1.txt <==
-0.0673218727	-1.0250243975
-0.0654204067	-1.0243666473
-0.0634815912	-1.0228199681
-0.0615058245	-1.0203865702
-0.0594934923	-1.0170696365
-0.0574449564	-1.0128733325
-0.0553605647	-1.0078027931
-0.0532406525	-1.0018641173
-0.0510855429	-0.9950643633
-0.0488955510	-0.9874115381
-0.0466709857	-0.9789145893
-0.0444121518	-0.9695833943
-0.0421193534	-0.9594287488
-0.0397928957	-0.9484623543
-0.0374330883	-0.9366968044
-0.0350402473	-0.9241455714
-0.0326146991	-0.9108229895
-0.0301567832	-0.8967442362
-0.0276668546	-0.8819253173
-0.0251452871	-0.8663830481
-0.0225924765	-0.8501350314
-0.0200088450	-0.8331996369
-0.0173948438	-0.8155959817
-0.0147509573	-0.7973439058
-0.0120777075	-0.7784639431
-0.0093756560	-0.7589773055
-0.0066454086	-0.7389058531
-0.0038876213	-0.7182720615
-0.0011030029	-0.6970990022
0.0017076805	-0.6754103126
0.0045435986	-0.6532301579
0.0074038549	-0.6305832158
0.0102874779	-0.6074946197
0.0131934219	-0.5839899604
0.0161205577	-0.5600952205
0.0190676692	-0.5358367614
0.0220334469	-0.5112412839
0.0250164800	-0.4863357774
0.0280152561	-0.4611475149
0.0310281511	-0.4357039780
0.0340534279	-0.4100328564
0.0370892277	-0.3841619844
0.0401335638	-0.3581193079
0.0431843191	-0.3319328612
0.0462392368	-0.3056306959
0.0492959209	-0.2792408837
0.0523518258	-0.2527914350
0.0554042564	-0.2263102964
0.0584503587	-0.1998252792
0.0614871174	-0.1733640439
0.0645113459	-0.1469540309
0.0675196945	-0.1206224442
0.0705086566	-0.0943962392
0.0734745528	-0.0683020465
0.0764135293	-0.0423661447
0.0793215532	-0.0166144178
0.0821944019	0.0089276898
0.0850276835	0.0342351903
0.0878168593	0.0592835651
0.0905572309	0.0840488163
0.0932439433	0.1085074937
0.0958719461	0.1326367653
0.0984360644	0.1564143868
0.1009309943	0.1798187384
0.1033512979	0.2028288606
0.1056914172	0.2254244734
0.1079456958	0.2475859854
0.1101083906	0.2692945138
0.1121736851	0.2905318995
0.1141357104	0.3112807152
0.1159885647	0.3315242734
0.1177263361	0.3512466320
0.1193431155	0.3704325969
0.1208330380	0.3890677194
0.1221902936	0.4071382942
0.1234091639	0.4246313538
0.1244840463	0.4415346599
0.1254094743	0.4578366958
0.1261801644	0.4735266461
0.1267910364	0.4885943836
0.1272372424	0.5030304539
0.1275142068	0.5168260508
0.1276176507	0.5299729969
0.1275436218	0.5424637228
0.1272885367	0.5542912327
0.1268492001	0.5654490866
0.1262228341	0.5759313748
0.1254071171	0.5857326798
0.1244002003	0.5948480579
0.1232007340	0.6032730111
0.1218078985	0.6110034509
0.1202214172	0.6180356795
0.1184415769	0.6243663632
0.1164692486	0.6299924999
0.1143058947	0.6349114040
0.1119535824	0.6391206812
0.1094149900	0.6426182068
0.1066934094	0.6454021115
0.1037927471	0.6474707663
0.1007175210	0.6488227671
0.0974728510	0.6494569283
0.0940644490	0.6493722769
0.0904986051	0.6485680483
0.0867821642	0.6470436878
0.0829225087	0.6447988550
0.0789275296	0.6418334299
0.0748055923	0.6381475274
0.0705655123	0.6337415077
0.0662165116	0.6286159970
0.0617681754	0.6227719117
0.0572304211	0.6162104766
0.0526134432	0.6089332575
0.0479276630	0.6009421943
0.0431836932	0.5922396254
0.0383922735	0.5828283303
0.0335642182	0.5727115688
0.0287103771	0.5618931088
0.0238415680	0.5503772764
0.0189685244	0.5381689965
0.0141018576	0.5252738215
0.0092519895	0.5116979843
0.0044291060	0.4974484352
-0.0003568777	0.4825328694
-0.0050963779	0.4669597761
-0.0097801794	0.4507384678
-0.0143994641	0.4338791036
-0.0189458602	0.4163927277
-0.0234114666	0.3982912884
-0.0277888740	0.3795876532
-0.0320711967	0.3602956327
-0.0362520845	0.3404299856
-0.0403257333	0.3200064246
-0.0442868996	0.2990416208
-0.0481308980	0.2775531953
-0.0518536016	0.2555597128
-0.0554514385	0.2330806675
-0.0589213799	0.2101364619
-0.0622609278	0.1867483859
-0.0654680994	0.1629385897
-0.0685414033	0.1387300460
-0.0714798202	0.1141465197
-0.0742827799	0.0892125318
-0.0769501281	0.0639533065
-0.0794821023	0.0383947339
-0.0818793061	0.0125633281
-0.0841426716	-0.0135138340
-0.0862734326	-0.0398091568
-0.0882730994	-0.0662945702
-0.0901434219	-0.0929415924
-0.0918863625	-0.1197213803
-0.0935040725	-0.1466047734
-0.0949988617	-0.1735623516
-0.0963731706	-0.2005644926
-0.0976295514	-0.2275814117
-0.0987706445	-0.2545832139
-0.0997991529	-0.2815399531
-0.1007178282	-0.3084216695
-0.1015294527	-0.3351984346
-0.1022368193	-0.3618404086
-0.1028427202	-0.3883178762
-0.1033499356	-0.4146012852
-0.1037612184	-0.4406612989
-0.1040792859	-0.4664688323
-0.1043068143	-0.4919950789
-0.1044464246	-0.5172115718
-0.1045006808	-0.5420902013
-0.1044720804	-0.5666032667
-0.1043630639	-0.5907234810
-0.1041759994	-0.6144240263
-0.1039131778	-0.6376785841
-0.1035768092	-0.6604613700
-0.1031690250	-0.6827471485
-0.1026918929	-0.7045112689
-0.1021474017	-0.7257296839
-0.1015374515	-0.7463789962
-0.1008638681	-0.7664364683
-0.1001284058	-0.7858800455
-0.0993327399	-0.8046883869
-0.0984784720	-0.8228408840
-0.0975671324	-0.8403176815
-0.0966001793	-0.8570996997
-0.0955790018	-0.8731686531
-0.0945049221	-0.8885070697
-0.0933791965	-0.9030983065
-0.0922030183	-0.9169265692
-0.0909775197	-0.9299769265
-0.0897037737	-0.9422353251
-0.0883827963	-0.9536886049
-0.0870155487	-0.9643245107
-0.0856029393	-0.9741317066
-0.0841458245	-0.9830997771
-0.0826450153	-0.9912192480
-0.0811012789	-0.9984816031
-0.0795153376	-1.0048792748
-0.0778878714	-1.0104056541
-0.0762195197	-1.0150551090
-0.0745108782	-1.0188229836
-0.0727625061	-1.0217056075
-0.0709749410	-1.0237002773
-0.0691486942	-1.0248052750
-0.0672842384	-1.0250198699

==> Figures/ex4_exact_5.txt <==
-0.0410332080	-0.1507320717
-0.0389366852	-0.1524825592
-0.0368074945	-0.1540816706
-0.0346477020	-0.1555278271
-0.0324593806	-0.1568196243
-0.0302446090	-0.1579558330
-0.0280054702	-0.1589354002
-0.0257440495	-0.1597574495
-0.0234624334	-0.1604212822
-0.0211627080	-0.1609263766
-0.0188469579	-0.1612723887
-0.0165172647	-0.1614591508
-0.0141757066	-0.1614866717
-0.0118243564	-0.1613551353
-0.0094652811	-0.1610649001
-0.0071005406	-0.1606164973
-0.0047321870	-0.1600106290
-0.0023622641	-0.1592481670
0.0000071944	-0.1583301508
0.0023741651	-0.1572577856
0.0047366354	-0.1560324390
0.0070926047	-0.1546556395
0.0094400847	-0.1531290728
0.0117771001	-0.1514545793
0.0141016895	-0.1496341511
0.0164119060	-0.1476699289
0.0187058175	-0.1455641980
0.0209815077	-0.1433193853
0.0232370764	-0.1409380553
0.0254706403	-0.1384229066
0.0276803334	-0.1357767672
0.0298643080	-0.1330025916
0.0320207347	-0.1301034557
0.0341478036	-0.1270825529
0.0362437248	-0.1239431898
0.0383067290	-0.1206887819
0.0403350683	-0.1173228487
0.0423270167	-0.1138490095
0.0442808711	-0.1102709787
0.0461949520	-0.1065925611
0.0480676042	-0.1028176473
0.0498971978	-0.0989502089
0.0516821287	-0.0949942934
0.0534208199	-0.0909540194
0.0551117226	-0.0868335731
0.0567533167	-0.0826372022
0.0583441114	-0.0783692112
0.0598826474	-0.0740339570
0.0613674978	-0.0696358439
0.0627972680	-0.0651793189
0.0641705976	-0.0606688668
0.0654861624	-0.0561090058
0.0667426746	-0.0515042827
0.0679388838	-0.0468592677
0.0690735790	-0.0421785506
0.0701455904	-0.0374667364
0.0711537893	-0.0327284400
0.0720970899	-0.0279682814
0.0729744519	-0.0231908836
0.0737848809	-0.0184008661
0.0745274292	-0.0136028410
0.0752011985	-0.0088014091
0.0758053414	-0.0040011583
0.0763390616	0.0007933451
0.0768016160	0.0055775588
0.0771923160	0.0103469681
0.0775105306	0.0150970841
0.0777556862	0.0198234549
0.0779272681	0.0245216678
0.0780248225	0.0291873531
0.0780479577	0.0338161812
0.0779963457	0.0384038714
0.0778697237	0.0429461966
0.0776678955	0.0474389857
0.0773907322	0.0518781219
0.0770381733	0.0562595467
0.0766102297	0.0605792682
0.0761069842	0.0648333619
0.0755285917	0.0690179706
0.0748752794	0.0731293039
0.0741473509	0.0771636486
0.0733451862	0.0811173690
0.0724692423	0.0849869082
0.0715200502	0.0887687844
0.0704982210	0.0924596015
0.0694044459	0.0960560498
0.0682394966	0.0995549074
0.0670042202	0.1029530369
0.0656995448	0.1062473923
0.0643264811	0.1094350218
0.0628861217	0.1125130694
0.0613796363	0.1154787721
0.0598082727	0.1183294629
0.0581733624	0.1210625763
0.0564763185	0.1236756484
0.0547186316	0.1261663163
0.0529018648	0.1285323179
0.0510276638	0.1307714980
0.0490977530	0.1328818083
0.0471139330	0.1348613086
0.0450780705	0.1367081639
0.0429921094	0.1384206508
0.0408580676	0.1399971580
0.0386780351	0.1414361868
0.0364541628	0.1427363504
0.0341886676	0.1438963766
0.0318838325	0.1449151093
0.0295420017	0.1457915090
0.0271655766	0.1465246531
0.0247570176	0.1471137382
0.0223188401	0.1475580806
0.0198536062	0.1478571169
0.0173639252	0.1480104052
0.0148524540	0.1480176263
0.0123218901	0.1478785845
0.0097749654	0.1475932073
0.0072144486	0.1471615476
0.0046431403	0.1465837847
0.0020638652	0.1458602229
-0.0005205289	0.1449912937
-0.0031071735	0.1439775568
-0.0056931848	0.1428197002
-0.0082756711	0.1415185395
-0.0108517327	0.1400750204
-0.0134184659	0.1384902189
-0.0159729707	0.1367653398
-0.0185123535	0.1349017178
-0.0210337307	0.1329008186
-0.0235342340	0.1307642387
-0.0260110137	0.1284937042
-0.0284612443	0.1260910714
-0.0308821298	0.1235583269
-0.0332709077	0.1208975867
-0.0356248489	0.1181110962
-0.0379412661	0.1152012291
-0.0402175189	0.1121704872
-0.0424510165	0.1090214993
-0.0446392200	0.1057570199
-0.0467796485	0.1023799282
-0.0488698835	0.0988932274
-0.0509075718	0.0953000427
-0.0528904274	0.0916036187
-0.0548162376	0.0878073190
-0.0566828658	0.0839146239
-0.0584882544	0.0799291277
-0.0602304259	0.0758545356
-0.0619074884	0.0716946623
-0.0635176380	0.0674534291
-0.0650591602	0.0631348604
-0.0665304321	0.0587430802
-0.0679299254	0.0542823095
-0.0692562088	0.0497568625
-0.0705079481	0.0451711424
-0.0716839079	0.0405296372
-0.0727829540	0.0358369162
-0.0738040535	0.0310976247
-0.0747462761	0.0263164804
-0.0756087944	0.0214982677
-0.0763908843	0.0166478331
-0.0770919257	0.0117700798
-0.0777114015	0.0068699630
-0.0782488982	0.0019524835
-0.0787041049	-0.0029773177
-0.0790768131	-0.0079143646
-0.0793669154	-0.0128535527
-0.0795744046	-0.0177897554
-0.0796993726	-0.0227178297
-0.0797420091	-0.0276326218
-0.0797025996	-0.0325289748
-0.0795815241	-0.0374017348
-0.0793792547	-0.0422457570
-0.0790963545	-0.0470559117
-0.0787334743	-0.0518270927
-0.0782913508	-0.0565542229
-0.0777708048	-0.0612322601
-0.0771727382	-0.0658562046
-0.0764981308	-0.0704211063
-0.0757480384	-0.0749220705
-0.0749235908	-0.0793542636
-0.0740259875	-0.0837129211
-0.0730564950	-0.0879933540
-0.0720164455	-0.0921909533
-0.0709072329	-0.0963011975
-0.0697303092	-0.1003196590
-0.0684871827	-0.1042420096
-0.0671794153	-0.1080640249
-0.0658086188	-0.1117815918
-0.0643764517	-0.1153907138
-0.0628846175	-0.1188875152
-0.0613348618	-0.1222682460
-0.0597289681	-0.1255292884
-0.0580687564	-0.1286671605
-0.0563560804	-0.1316785200
-0.0545928249	-0.1345601691
-0.0527809022	-0.1373090592
-0.0509222511	-0.1399222937
-0.0490188339	-0.1423971309
-0.0470726338	-0.1447309888
-0.0450856530	-0.1469214473
-0.0430599105	-0.1489662504
-0.0409974400	-0.1508633094

==> Figures/ex4_lin_1.txt <==
-0.0833856790	-0.8333332181
-0.0807283552	-0.8329383749
-0.0779913450	-0.8317213603
-0.0751773474	-0.8296833756
-0.0722891328	-0.8268264408
-0.0693295617	-0.8231533680
-0.0663015670	-0.8186677697
-0.0632081268	-0.8133740845
-0.0600522927	-0.8072775392
-0.0568371831	-0.8003841483
-0.0535659724	-0.7927007155
-0.0502418877	-0.7842348267
-0.0468682097	-0.7749948386
-0.0434482697	-0.7649898707
-0.0399854430	-0.7542297992
-0.0364831475	-0.7427252451
-0.0329448403	-0.7304875641
-0.0293740139	-0.7175288349
-0.0257741934	-0.7038618496
-0.0221489319	-0.6895000991
-0.0185018075	-0.6744577588
-0.0148364202	-0.6587496768
-0.0111563885	-0.6423913589
-0.0074653444	-0.6253989509
-0.0037669305	-0.6077892202
-0.0000647997	-0.5895795578
0.0036373952	-0.5707879309
0.0073359987	-0.5514328965
0.0110273622	-0.5315335508
0.0147078407	-0.5111095464
0.0183738029	-0.4901810325
0.0220216276	-0.4687686782
0.0256477162	-0.4468936064
0.0292484866	-0.4245774248
0.0328203862	-0.4018421528
0.0363598896	-0.3787102350
0.0398635031	-0.3552045083
0.0433277717	-0.3313481650
0.0467492744	-0.3071647545
0.0501246311	-0.2826781477
0.0534505085	-0.2579125133
0.0567236231	-0.2328922967
0.0599407450	-0.2076421956
0.0630987021	-0.1821871368
0.0661943808	-0.1565522490
0.0692247226	-0.1307628357
0.0721867332	-0.1048443474
0.0750774852	-0.0788223647
0.0778941296	-0.0527225775
0.0806338886	-0.0265707506
0.0832940558	-0.0003926963
0.0858720047	0.0257857462
0.0883651919	0.0519387360
0.0907711561	0.0780404581
0.0930875223	0.1040651486
0.0953120038	0.1299871193
0.0974424052	0.1557807822
0.0994766235	0.1814206773
0.1014126508	0.2068814973
0.1032485769	0.2321381203
0.1049825891	0.2571656089
0.1066129744	0.2819392374
0.1081381232	0.3064345539
0.1095565317	0.3306273955
0.1108668017	0.3544939023
0.1120676374	0.3780105010
0.1131578516	0.4011539686
0.1141363694	0.4239014647
0.1150022266	0.4462305395
0.1157545686	0.4681191502
0.1163926535	0.4895456902
0.1169158503	0.5104890103
0.1173236409	0.5309284402
0.1176156223	0.5508438044
0.1177915077	0.5702154488
0.1178511242	0.5890242372
0.1177944145	0.6072516161
0.1176214343	0.6248795910
0.1173323506	0.6418907642
0.1169274505	0.6582683427
0.1164071347	0.6739961595
0.1157719166	0.6890586901
0.1150224222	0.7034410671
0.1141593917	0.7171290939
0.1131836774	0.7301092592
0.1120962421	0.7423687508
0.1108981592	0.7538954676
0.1095906112	0.7646780316
0.1081748890	0.7747057998
0.1066523899	0.7839688741
0.1050246165	0.7924581133
0.1032931766	0.8001651351
0.1014597805	0.8070823261
0.0995262365	0.8132028589
0.0974944506	0.8185207033
0.0953664272	0.8230306099
0.0931442664	0.8267281245
0.0908301618	0.8296096000
0.0884264014	0.8316721855
0.0859353639	0.8329138417
0.0833595088	0.8333333414
0.0807013751	0.8329302732
0.0779635816	0.8317050416
0.0751488279	0.8296588560
0.0722598855	0.8267937447
0.0692996156	0.8231125272
0.0662709515	0.8186188249
0.0631768722	0.8133170838
0.0600204297	0.8072125390
0.0568047434	0.8003112127
0.0535329879	0.7926199165
0.0502083909	0.7841462441
0.0468342337	0.7748985597
0.0434138481	0.7648859907
0.0399506097	0.7541184205
0.0364479369	0.7426064778
0.0329092872	0.7303615253
0.0293381534	0.7173956490
0.0257380608	0.7037216481
0.0221125629	0.6893530204
0.0184652380	0.6743039482
0.0147996864	0.6585892859
0.0111195265	0.6422245461
0.0074283907	0.6252258809
0.0037299215	0.6076100637
0.0000277720	0.5893944918
-0.0036744051	0.5705971380
-0.0073729543	0.5512365651
-0.0110642269	0.5313318746
-0.0147445782	0.5109027245
-0.0184103769	0.4899692692
-0.0220580020	0.4685521823
-0.0256838551	0.4466725917
-0.0292843544	0.4243521095
-0.0328559474	0.4016127593
-0.0363951092	0.3784769897
-0.0398983463	0.3549676415
-0.0433622041	0.3311079104
-0.0467832620	0.3069213492
-0.0501581403	0.2824318320
-0.0534835062	0.2576635304
-0.0567560768	0.2326408922
-0.0599726227	0.2073886178
-0.0631299723	0.1819316360
-0.0662250126	0.1562950775
-0.0692546859	0.1305042472
-0.0722159983	0.1045845971
-0.0751060231	0.0785617091
-0.0779219123	0.0524612738
-0.0806608887	0.0263090569
-0.0833202466	0.0001308707
-0.0858973603	-0.0260474451
-0.0883896873	-0.0522000500
-0.0907947672	-0.0783011292
-0.0931102257	-0.1043249195
-0.0953337771	-0.1302457336
-0.0974632269	-0.1560379846
-0.0994964731	-0.1816762139
-0.1014315087	-0.2071351160
-0.1032664245	-0.2323895708
-0.1049994087	-0.2574146428
-0.1066287494	-0.2821856087
-0.1081528381	-0.3066780196
-0.1095701719	-0.3308677155
-0.1108793538	-0.3547308393
-0.1120790890	-0.3782438210
-0.1131681914	-0.4013834414
-0.1141455871	-0.4241268637
-0.1150103132	-0.4464516423
-0.1157615162	-0.4683357385
-0.1163984551	-0.4897575502
-0.1169205002	-0.5106959329
-0.1173271345	-0.5311302212
-0.1176179562	-0.5510402445
-0.1177926796	-0.5704063541
-0.1178511329	-0.5892094194
-0.1177932601	-0.6074308924
-0.1176191178	-0.6250527844
-0.1173288743	-0.6420577038
-0.1169228179	-0.6584288636
-0.1164013503	-0.6741501032
-0.1157649862	-0.6892059048
-0.1150143526	-0.7035814075
-0.1141501909	-0.7172624214
-0.1131733543	-0.7302354422
-0.1120848071	-0.7424876648
-0.1108856235	-0.7540069951
-0.1095769872	-0.7647820627
-0.1081601901	-0.7748022316
-0.1066366306	-0.7840576116
-0.1050078125	-0.7925390688
-0.1032753443	-0.8002382287
-0.1014409377	-0.8071474856
-0.0995064016	-0.8132600201
-0.0974736433	-0.8185698098
-0.0953446680	-0.8230716132
-0.0931215767	-0.8267609840
-0.0908065641	-0.8296342834
-0.0884019190	-0.8316886684
-0.0859100211	-0.8329221078
-0.0833333305	-0.8333333824

==> Figures/ex4_lin_5.txt <==
-0.0430567329	-0.1426787942
-0.0409601304	-0.1444166428
-0.0388230100	-0.1460109911
-0.0366474811	-0.1474602655
-0.0344356915	-0.1487630353
-0.0321898244	-0.1499180148
-0.0299120966	-0.1509240654
-0.0276047565	-0.1517801949
-0.0252700818	-0.1524855584
-0.0229103770	-0.1530394597
-0.0205279716	-0.1534413518
-0.0181252171	-0.1536908385
-0.0157044853	-0.1537876751
-0.0132681655	-0.1537317666
-0.0108186626	-0.1535231686
-0.0083583941	-0.1531620876
-0.0058897883	-0.1526488802
-0.0034152820	-0.1519840539
-0.0009373180	-0.1511682657
0.0015416578	-0.1502023211
0.0040191983	-0.1490871741
0.0064928577	-0.1478239253
0.0089601939	-0.1464138217
0.0114187716	-0.1448582562
0.0138661639	-0.1431587649
0.0162999551	-0.1413170259
0.0187177428	-0.1393348575
0.0211171406	-0.1372142165
0.0234957800	-0.1349571968
0.0258513131	-0.1325660269
0.0281814147	-0.1300430677
0.0304837849	-0.1273908101
0.0327561512	-0.1246118727
0.0349962707	-0.1217089989
0.0372019326	-0.1186850546
0.0393709591	-0.1155430254
0.0415012093	-0.1122860131
0.0435905802	-0.1089172330
0.0456370089	-0.1054400103
0.0476384751	-0.1018577770
0.0495930030	-0.0981740698
0.0514986637	-0.0943925255
0.0533535764	-0.0905168778
0.0551559108	-0.0865509535
0.0569038878	-0.0824986677
0.0585957816	-0.0783640206
0.0602299222	-0.0741510936
0.0618046960	-0.0698640451
0.0633185487	-0.0655071076
0.0647699859	-0.0610845824
0.0661575750	-0.0566008352
0.0674799463	-0.0520602921
0.0687357943	-0.0474674355
0.0699238795	-0.0428267998
0.0710430292	-0.0381429661
0.0720921392	-0.0334205581
0.0730701735	-0.0286642379
0.0739761666	-0.0238787008
0.0748092242	-0.0190686707
0.0755685236	-0.0142388956
0.0762533154	-0.0093941437
0.0768629236	-0.0045391977
0.0773967465	0.0003211498
0.0778542573	0.0051821009
0.0782350043	0.0100388567
0.0785386116	0.0148866227
0.0787647795	0.0197206133
0.0789132847	0.0245360569
0.0789839807	0.0293281993
0.0789767974	0.0340923099
0.0788917420	0.0388236859
0.0787288983	0.0435176568
0.0784884269	0.0481695885
0.0781705653	0.0527748886
0.0777756272	0.0573290109
0.0773040024	0.0618274599
0.0767561564	0.0662657945
0.0761326300	0.0706396331
0.0754340385	0.0749446581
0.0746610714	0.0791766200
0.0738144917	0.0833313400
0.0728951351	0.0874047168
0.0719039088	0.0913927293
0.0708417912	0.0952914413
0.0697098305	0.0990970049
0.0685091442	0.1028056617
0.0672409175	0.1064137503
0.0659064022	0.1099177089
0.0645069153	0.1133140789
0.0630438382	0.1165995081
0.0615186152	0.1197707516
0.0599327519	0.1228246786
0.0582878135	0.1257582744
0.0565854235	0.1285686434
0.0548272620	0.1312530116
0.0530150649	0.1338087278
0.0511506209	0.1362332686
0.0492357701	0.1385242406
0.0472724026	0.1406793824
0.0452624559	0.1426965668
0.0432079145	0.1445738012
0.0411108064	0.1463092319
0.0389732015	0.1479011457
0.0367972095	0.1493479712
0.0345849781	0.1506482800
0.0323386912	0.1518007875
0.0300605663	0.1528043555
0.0277528519	0.1536579930
0.0254178255	0.1543608573
0.0230577915	0.1549122544
0.0206750802	0.1553116391
0.0182720435	0.1555586165
0.0158510531	0.1556529424
0.0134144986	0.1555945235
0.0109647844	0.1553834173
0.0085043294	0.1550198312
0.0060355623	0.1545041236
0.0035609197	0.1538368031
0.0010828440	0.1530185281
-0.0013962192	0.1520501057
-0.0038738221	0.1509324915
-0.0063475192	0.1496667879
-0.0088148689	0.1482542440
-0.0112734361	0.1466962536
-0.0137207945	0.1449943540
-0.0161545276	0.1431502248
-0.0185722331	0.1411656857
-0.0209715246	0.1390426953
-0.0233500344	0.1367833484
-0.0257054151	0.1343898746
-0.0280353415	0.1318646359
-0.0303375134	0.1292101246
-0.0326096580	0.1264289604
-0.0348495325	0.1235238879
-0.0370549263	0.1204977745
-0.0392236630	0.1173536067
-0.0413536023	0.1140944876
-0.0434426415	0.1107236339
-0.0454887186	0.1072443723
-0.0474898137	0.1036601365
-0.0494439517	0.0999744639
-0.0513492038	0.0961909923
-0.0532036893	0.0923134555
-0.0550055779	0.0883456806
-0.0567530908	0.0842915836
-0.0584445033	0.0801551659
-0.0600781461	0.0759405099
-0.0616524067	0.0716517755
-0.0631657310	0.0672931956
-0.0646166252	0.0628690715
-0.0660036573	0.0583837699
-0.0673254581	0.0538417178
-0.0685807231	0.0492473979
-0.0697682133	0.0446053448
-0.0708867566	0.0399201402
-0.0719352488	0.0351964082
-0.0729126553	0.0304388110
-0.0738180111	0.0256520443
-0.0746504227	0.0208408326
-0.0754090685	0.0160099243
-0.0760931995	0.0111640874
-0.0767021407	0.0063081048
-0.0772352909	0.0014467693
-0.0776921241	-0.0034151213
-0.0780721891	-0.0082727679
-0.0783751110	-0.0131213763
-0.0786005908	-0.0179561610
-0.0787484061	-0.0227723506
-0.0788184109	-0.0275651914
-0.0788105361	-0.0323299525
-0.0787247896	-0.0370619315
-0.0785612560	-0.0417564584
-0.0783200969	-0.0464088996
-0.0780015502	-0.0510146628
-0.0776059305	-0.0555692024
-0.0771336282	-0.0600680235
-0.0765851098	-0.0645066859
-0.0759609166	-0.0688808084
-0.0752616648	-0.0731860737
-0.0744880446	-0.0774182331
-0.0736408198	-0.0815731097
-0.0727208266	-0.0856466023
-0.0717289732	-0.0896346905
-0.0706662387	-0.0935334385
-0.0695336720	-0.0973389986
-0.0683323911	-0.1010476145
-0.0670635820	-0.1046556258
-0.0657284970	-0.1081594718
-0.0643284540	-0.1115556948
-0.0628648349	-0.1148409424
-0.0613390847	-0.1180119722
-0.0597527093	-0.1210656547
-0.0581072745	-0.1239989765
-0.0564044047	-0.1268090421
-0.0546457809	-0.1294930780
-0.0528331391	-0.1320484352
-0.0509682683	-0.1344725923
-0.0490530091	-0.1367631576
-0.0470892518	-0.1389178713
-0.0450789351	-0.1409346062
-0.0430240436	-0.1428113720

==> Figures/ex6bnd.txt <==
0.0100000000	0.9999000100
0.0112332403	0.9998738302
0.0126185688	0.9998407971
0.0141747416	0.9997991171
0.0159228279	0.9997465278
0.0178864953	0.9996801756
0.0200923300	0.9995964612
0.0225701972	0.9994908456
0.0253536449	0.9993576056
0.0284803587	0.9991895266
0.0319926714	0.9989775155
0.0359381366	0.9987101163
0.0403701726	0.9983729009
0.0453487851	0.9979477083
0.0509413801	0.9974116925
0.0572236766	0.9967361385
0.0642807312	0.9958849909
0.0722080902	0.9948130366
0.0811130831	0.9934636724
0.0911162756	0.9917661829
0.1023531022	0.9896324545
0.1149756995	0.9869530614
0.1291549665	0.9835926851
0.1450828778	0.9793848869
0.1629750835	0.9741263491
0.1830738280	0.9675708691
0.2056512308	0.9594236439
0.2310129700	0.9493367528
0.2595024211	0.9369072540
0.2915053063	0.9216799312
0.3274549163	0.9031573931
0.3678379772	0.8808207451
0.4132012400	0.8541640712
0.4641588834	0.8227449696
0.5214008288	0.7862507858
0.5857020818	0.7445756203
0.6579332247	0.6978970341
0.7390722034	0.6467352680
0.8302175681	0.5919747602
0.9326033469	0.5348311450
1.0476157528	0.4767583259
1.1768119524	0.4193071888
1.3219411485	0.3639634808
1.4849682623	0.3119997533
1.6681005372	0.2643712613
1.8738174229	0.2216709151
2.1049041445	0.1841409879
2.3644894126	0.1517264149
2.6560877829	0.1241495398
2.9836472403	0.1009881605
3.3516026509	0.0817444907
3.7649358068	0.0658989803
4.2292428744	0.0529478860
4.7508101621	0.0424264588
5.3366992312	0.0339208899
5.9948425032	0.0270722914
6.7341506578	0.0215755386
7.5646332755	0.0171751435
8.4975343591	0.0136596925
9.5454845666	0.0108558449
10.7226722201	0.0086224960
12.0450354026	0.0068454292
13.5304777458	0.0054326028
15.1991108295	0.0043101039
17.0735264747	0.0034187414
19.1791026167	0.0027112176
21.5443469003	0.0021498031
24.2012826479	0.0017044426
27.1858824273	0.0013512195
30.5385550883	0.0010711187
34.3046928631	0.0008490320
38.5352859371	0.0006729619
43.2876128108	0.0005333853
48.6260158007	0.0004227455
54.6227721768	0.0003350480
61.3590727341	0.0002655382
68.9261210435	0.0002104461
77.4263682681	0.0001667822
86.9749002618	0.0001321766
97.7009957299	0.0001047506
109.7498765493	0.0000830149
123.2846739442	0.0000657890
138.4886371394	0.0000521374
155.5676143930	0.0000413184
174.7528400008	0.0000327444
196.3040650040	0.0000259496
220.5130739903	0.0000205647
247.7076355992	0.0000162972
278.2559402207	0.0000129153
312.5715849688	0.0000102352
351.1191734215	0.0000081112
394.4206059438	0.0000064280
443.0621457584	0.0000050941
497.7023564332	0.0000040370
559.0810182512	0.0000031993
628.0291441834	0.0000025354
705.4802310719	0.0000020092
792.4828983539	0.0000015923
890.2150854450	0.0000012619
1000.0000000000	0.0000010000

==> Figures/ex6exact.txt <==
0.0100000000	0.9998000500
0.0112332403	0.9997477082
0.0126185688	0.9996816701
0.0141747416	0.9995983551
0.0159228279	0.9994932483
0.0178864953	0.9993606578
0.0200923300	0.9991934104
0.0225701972	0.9989824679
0.0253536449	0.9987164474
0.0284803587	0.9983810200
0.0319926714	0.9979581600
0.0359381366	0.9974252090
0.0403701726	0.9967537142
0.0453487851	0.9959079920
0.0509413801	0.9948433624
0.0572236766	0.9935039940
0.0642807312	0.9918202990
0.0722080902	0.9897058229
0.0811130831	0.9870535931
0.0911162756	0.9837319265
0.1023531022	0.9795797688
0.1149756995	0.9744017484
0.1291549665	0.9679633021
0.1450828778	0.9599864768
0.1629750835	0.9501473354
0.1830738280	0.9380762811
0.2056512308	0.9233630037
0.2310129700	0.9055680254
0.2595024211	0.8842427945
0.2915053063	0.8589597124
0.3274549163	0.8293521886
0.3678379772	0.7951627758
0.4132012400	0.7562949405
0.4641588834	0.7128616949
0.5214008288	0.6652229141
0.5857020818	0.6140031931
0.6579332247	0.5600835964
0.7390722034	0.5045633420
0.8302175681	0.4486912367
0.9326033469	0.3937717142
1.0476157528	0.3410563842
1.1768119524	0.2916374861
1.3219411485	0.2463617945
1.4849682623	0.2057801122
1.6681005372	0.1701389350
1.8738174229	0.1394104409
2.1049041445	0.1133488816
2.3644894126	0.0915583281
2.6560877829	0.0735584448
2.9836472403	0.0588395135
3.3516026509	0.0469029252
3.7649358068	0.0372872418
4.2292428744	0.0295821644
4.7508101621	0.0234335572
5.3366992312	0.0185425551
5.9948425032	0.0146612219
6.7341506578	0.0115865453
7.5646332755	0.0091539491
8.4975343591	0.0072310246
9.5454845666	0.0057118520
10.7226722201	0.0045120640
12.0450354026	0.0035646722
13.5304777458	0.0028166101
15.1991108295	0.0022259076
17.0735264747	0.0017594083
19.1791026167	0.0013909376
21.5443469003	0.0010998411
24.2012826479	0.0008698245
27.1858824273	0.0006880334
30.5385550883	0.0005443268
34.3046928631	0.0004307028
38.5352859371	0.0003408465
43.2876128108	0.0002697729
48.6260158007	0.0002135461
54.6227721768	0.0001690574
61.3590727341	0.0001338510
68.9261210435	0.0001059863
77.4263682681	0.0000839296
86.9749002618	0.0000664682
97.7009957299	0.0000526433
109.7498765493	0.0000416965
123.2846739442	0.0000330279
138.4886371394	0.0000261628
155.5676143930	0.0000207256
174.7528400008	0.0000164191
196.3040650040	0.0000130078
220.5130739903	0.0000103057
247.7076355992	0.0000081651
278.2559402207	0.0000064693
312.5715849688	0.0000051258
351.1191734215	0.0000040614
394.4206059438	0.0000032181
443.0621457584	0.0000025499
497.7023564332	0.0000020205
559.0810182512	0.0000016011
628.0291441834	0.0000012687
705.4802310719	0.0000010053
792.4828983539	0.0000007966
890.2150854450	0.0000006313
1000.0000000000	0.0000005002
